Decentralize and Randomize: Faster Algorithm for Wasserstein Barycenters

We study the decentralized distributed computation of discrete approximations for the regularized Wasserstein barycenter of a finite set of continuous probability measures distributedly stored over a network. We assume there is a network of agents/machines/computers, and each agent holds a private continuous probability measure and seeks to compute the barycenter of all the measures in the network by getting samples from its local measure and exchanging information with its neighbors. Motivated by this problem, we develop, and analyze, a novel accelerated primal-dual stochastic gradient method for general stochastic convex optimization problems with linear equality constraints. Then, we apply this method to the decentralized distributed optimization setting to obtain a new algorithm for the distributed semi-discrete regularized Wasserstein barycenter problem. Moreover, we show explicit non-asymptotic complexity for the proposed algorithm.

==> ex1.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -2.3391024e-02   8.8640834e-01   3.8772627e-01   8.6998161e-01   9.8639886e-01   7.0555444e-01   5.5542017e-01   9.2642904e-01   5.1000000e+01
  -1.1557015e+00   6.8652741e-01  -3.6131074e-01   7.2910753e-01   9.5761112e-01   5.9835328e-01  -9.1329956e-02   8.0125145e-01   1.0100000e+02
  -1.5767617e+00   4.0521911e-01  -9.3398242e-01   5.6646523e-01   9.1624070e-01   5.3622186e-01  -6.6055830e-01   6.5903736e-01   1.5100000e+02
  -1.6500238e+00   2.4410267e-01  -1.2420992e+00   4.0175560e-01   8.6461182e-01   5.0611051e-01  -1.0683699e+00   5.1403027e-01   2.0100000e+02
  -1.6670760e+00   1.6144518e-01  -1.3974436e+00   2.8875716e-01   8.0395734e-01   4.9823267e-01  -1.3142775e+00   3.9188487e-01   2.5100000e+02
  -1.6728537e+00   1.1442363e-01  -1.4802451e+00   2.1494933e-01   7.3588572e-01   4.9296635e-01  -1.4548648e+00   3.0216159e-01   3.0100000e+02
  -1.6753927e+00   8.5398151e-02  -1.5314321e+00   1.6606266e-01   6.6203334e-01   4.8819276e-01  -1.5353075e+00   2.3670825e-01   3.5100000e+02
  -1.6767036e+00   6.6146973e-02  -1.5648703e+00   1.3265618e-01   5.8390641e-01   4.8385959e-01  -1.5825388e+00   1.8956876e-01   4.0100000e+02
  -1.6774203e+00   5.2825479e-02  -1.5877406e+00   1.0867140e-01   5.0246697e-01   4.7905742e-01  -1.6116385e+00   1.5490376e-01   4.5100000e+02
  -1.6778787e+00   4.3163136e-02  -1.6043407e+00   9.0768260e-02   4.1881376e-01   4.7423253e-01  -1.6297758e+00   1.2879582e-01   5.0100000e+02
  -1.6781634e+00   3.6012856e-02  -1.6165194e+00   7.6853342e-02   3.3354527e-01   4.6902436e-01  -1.6418490e+00   1.0863014e-01   5.5100000e+02
  -1.6783490e+00   3.0446289e-02  -1.6258388e+00   6.6124717e-02   2.4719097e-01   4.6379122e-01  -1.6503204e+00   9.2827645e-02   6.0100000e+02
  -1.6785111e+00   2.6117214e-02  -1.6332000e+00   5.7544538e-02   1.6027054e-01   4.5834039e-01  -1.6561525e+00   8.0278098e-02   6.5100000e+02
  -1.6786040e+00   2.2674310e-02  -1.6390870e+00   5.0524466e-02   7.3089442e-02   4.5278542e-01  -1.6604609e+00   7.0093429e-02   7.0100000e+02
  -1.6786748e+00   1.9865387e-02  -1.6439342e+00   4.4828825e-02  -1.4072561e-02   4.4710694e-01  -1.6637211e+00   6.1794283e-02   7.5100000e+02
  -1.6787380e+00   1.7575154e-02  -1.6479400e+00   4.0004175e-02  -1.0098979e-01   4.4128797e-01  -1.6661233e+00   5.4850831e-02   8.0100000e+02
  -1.6787845e+00   1.5624315e-02  -1.6513756e+00   3.5989391e-02  -1.8747743e-01   4.3533699e-01  -1.6682192e+00   4.9075831e-02   8.5100000e+02
  -1.6788237e+00   1.4017628e-02  -1.6542530e+00   3.2589723e-02  -2.7341719e-01   4.2930780e-01  -1.6697060e+00   4.4152279e-02   9.0100000e+02
  -1.6788625e+00   1.2611840e-02  -1.6567019e+00   2.9613292e-02  -3.5870324e-01   4.2317709e-01  -1.6709672e+00   3.9908865e-02   9.5100000e+02
  -1.6788912e+00   1.1445491e-02  -1.6587862e+00   2.7076637e-02  -4.4322131e-01   4.1687328e-01  -1.6719624e+00   3.6287612e-02   1.0010000e+03
  -1.6789189e+00   1.0421954e-02  -1.6606030e+00   2.4834891e-02  -5.2680532e-01   4.1041980e-01  -1.6728511e+00   3.3156608e-02   1.0510000e+03
  -1.6789080e+00   9.5289353e-03  -1.6622042e+00   2.2901110e-02  -6.0923023e-01   4.0377962e-01  -1.6735248e+00   3.0408830e-02   1.1010000e+03
  -1.6789459e+00   8.7538028e-03  -1.6635797e+00   2.1182572e-02  -6.9024102e-01   3.9690681e-01  -1.6740959e+00   2.7980179e-02   1.1510000e+03
  -1.6789504e+00   8.0824176e-03  -1.6648294e+00   1.9685585e-02  -7.6950234e-01   3.8977841e-01  -1.6746526e+00   2.5828991e-02   1.2010000e+03
  -1.6789553e+00   7.4644514e-03  -1.6659087e+00   1.8327226e-02  -8.4668320e-01   3.8231320e-01  -1.6750992e+00   2.3936574e-02   1.2510000e+03
  -1.6789579e+00   6.9132815e-03  -1.6668611e+00   1.7090063e-02  -9.2144337e-01   3.7452688e-01  -1.6754097e+00   2.2256293e-02   1.3010000e+03
  -1.6789514e+00   6.4369163e-03  -1.6677280e+00   1.5975704e-02  -9.9334023e-01   3.6633733e-01  -1.6757506e+00   2.0716987e-02   1.3510000e+03
  -1.6789410e+00   6.0016039e-03  -1.6685196e+00   1.5027001e-02  -1.0617876e+00   3.5772687e-01  -1.6760750e+00   1.9364750e-02   1.4010000e+03
  -1.6789732e+00   5.6031220e-03  -1.6692188e+00   1.4122646e-02  -1.1260839e+00   3.4854927e-01  -1.6763404e+00   1.8134582e-02   1.4510000e+03
  -1.6789785e+00   5.2534140e-03  -1.6698616e+00   1.3287592e-02  -1.1855304e+00   3.3878039e-01  -1.6764963e+00   1.7014564e-02   1.5010000e+03
  -1.6789843e+00   4.9408899e-03  -1.6704308e+00   1.2554565e-02  -1.2395590e+00   3.2842134e-01  -1.6766995e+00   1.6011804e-02   1.5510000e+03
  -1.6789870e+00   4.6541279e-03  -1.6709728e+00   1.1860101e-02  -1.2878403e+00   3.1753261e-01  -1.6768785e+00   1.5083122e-02   1.6010000e+03
  -1.6789947e+00   4.3791607e-03  -1.6714367e+00   1.1234550e-02  -1.3304019e+00   3.0637552e-01  -1.6770733e+00   1.4229917e-02   1.6510000e+03
  -1.6789930e+00   4.1309369e-03  -1.6718686e+00   1.0652559e-02  -1.3677265e+00   2.9511119e-01  -1.6772082e+00   1.3456178e-02   1.7010000e+03
  -1.6789863e+00   3.9136072e-03  -1.6722841e+00   1.0123706e-02  -1.4006133e+00   2.8398577e-01  -1.6772929e+00   1.2750440e-02   1.7510000e+03
  -1.6789940e+00   3.7162671e-03  -1.6726452e+00   9.6282169e-03  -1.4298786e+00   2.7315050e-01  -1.6774045e+00   1.2087382e-02   1.8010000e+03
  -1.6790046e+00   3.5240724e-03  -1.6729762e+00   9.1577088e-03  -1.4561284e+00   2.6263069e-01  -1.6775460e+00   1.1484608e-02   1.8510000e+03
  -1.6790004e+00   3.3400551e-03  -1.6732901e+00   8.7445126e-03  -1.4796033e+00   2.5244778e-01  -1.6776318e+00   1.0920857e-02   1.9010000e+03
  -1.6790047e+00   3.1827697e-03  -1.6735899e+00   8.3639413e-03  -1.5002804e+00   2.4262155e-01  -1.6777017e+00   1.0402113e-02   1.9510000e+03
  -1.6790101e+00   3.0239997e-03  -1.6738526e+00   7.9820712e-03  -1.5180358e+00   2.3320752e-01  -1.6778035e+00   9.9139810e-03   2.0010000e+03
  -1.6790081e+00   2.8844478e-03  -1.6741029e+00   7.6587908e-03  -1.5329633e+00   2.2424308e-01  -1.6778783e+00   9.4702602e-03   2.0510000e+03
  -1.6790350e+00   2.7616670e-03  -1.6743384e+00   7.3294221e-03  -1.5454211e+00   2.1570554e-01  -1.6779467e+00   9.0484715e-03   2.1010000e+03
  -1.6790217e+00   2.6377531e-03  -1.6745648e+00   7.0389702e-03  -1.5562242e+00   2.0758989e-01  -1.6779825e+00   8.6600597e-03   2.1510000e+03
  -1.6789994e+00   2.5221824e-03  -1.6747764e+00   6.7522502e-03  -1.5662310e+00   1.9982208e-01  -1.6780318e+00   8.2949913e-03   2.2010000e+03
  -1.6790054e+00   2.4220782e-03  -1.6749528e+00   6.4772912e-03  -1.5757150e+00   1.9235879e-01  -1.6780946e+00   7.9457799e-03   2.2510000e+03
  -1.6790112e+00   2.3205964e-03  -1.6751173e+00   6.2244142e-03  -1.5846436e+00   1.8519906e-01  -1.6781562e+00   7.6228323e-03   2.3010000e+03
  -1.6790217e+00   2.2229650e-03  -1.6752942e+00   5.9992540e-03  -1.5928121e+00   1.7833039e-01  -1.6782139e+00   7.3172159e-03   2.3510000e+03
  -1.6790175e+00   2.1444575e-03  -1.6754473e+00   5.7942161e-03  -1.6002379e+00   1.7178180e-01  -1.6782599e+00   7.0365804e-03   2.4010000e+03
  -1.6790066e+00   2.0536579e-03  -1.6756050e+00   5.5736120e-03  -1.6070022e+00   1.6553583e-01  -1.6782901e+00   6.7666438e-03   2.4510000e+03
  -1.6790178e+00   1.9747002e-03  -1.6757375e+00   5.3760938e-03  -1.6130228e+00   1.5958451e-01  -1.6783215e+00   6.5303172e-03   2.5010000e+03
  -1.6790166e+00   1.9065666e-03  -1.6758705e+00   5.1860487e-03  -1.6183642e+00   1.5393070e-01  -1.6783524e+00   6.2920436e-03   2.5510000e+03
  -1.6790245e+00   1.8272999e-03  -1.6759832e+00   5.0132142e-03  -1.6230066e+00   1.4854502e-01  -1.6783782e+00   6.0540564e-03   2.6010000e+03
  -1.6790227e+00   1.7630160e-03  -1.6761050e+00   4.8360731e-03  -1.6269027e+00   1.4344290e-01  -1.6784049e+00   5.8513250e-03   2.6510000e+03
  -1.6790077e+00   1.7096296e-03  -1.6762116e+00   4.6684654e-03  -1.6302365e+00   1.3858585e-01  -1.6784360e+00   5.6412462e-03   2.7010000e+03
  -1.6790125e+00   1.6445287e-03  -1.6763143e+00   4.5359197e-03  -1.6332849e+00   1.3397368e-01  -1.6784631e+00   5.4469203e-03   2.7510000e+03
  -1.6790113e+00   1.5932635e-03  -1.6764131e+00   4.3970534e-03  -1.6359882e+00   1.2957040e-01  -1.6785027e+00   5.2665014e-03   2.8010000e+03
  -1.6790069e+00   1.5387716e-03  -1.6765095e+00   4.2565944e-03  -1.6384817e+00   1.2537179e-01  -1.6785319e+00   5.0950095e-03   2.8510000e+03
  -1.6789885e+00   1.4852905e-03  -1.6765939e+00   4.1252885e-03  -1.6408396e+00   1.2135896e-01  -1.6785537e+00   4.9338452e-03   2.9010000e+03
  -1.6790036e+00   1.4371600e-03  -1.6766601e+00   3.9966145e-03  -1.6431085e+00   1.1753793e-01  -1.6785796e+00   4.7725078e-03   2.9510000e+03
  -1.6790056e+00   1.3955819e-03  -1.6767600e+00   3.8755553e-03  -1.6452296e+00   1.1390172e-01  -1.6785955e+00   4.6269988e-03   3.0010000e+03
  -1.6790105e+00   1.3498387e-03  -1.6768261e+00   3.7668011e-03  -1.6471287e+00   1.1043212e-01  -1.6786066e+00   4.4824493e-03   3.0510000e+03
  -1.6790093e+00   1.3106207e-03  -1.6769058e+00   3.6598633e-03  -1.6488848e+00   1.0712043e-01  -1.6786130e+00   4.3491029e-03   3.1010000e+03
  -1.6790282e+00   1.2674889e-03  -1.6769678e+00   3.5437680e-03  -1.6505301e+00   1.0396966e-01  -1.6786318e+00   4.2235302e-03   3.1510000e+03
  -1.6790244e+00   1.2319556e-03  -1.6770379e+00   3.4553988e-03  -1.6520594e+00   1.0096816e-01  -1.6786476e+00   4.0970241e-03   3.2010000e+03
  -1.6790171e+00   1.1966171e-03  -1.6771003e+00   3.3664383e-03  -1.6534380e+00   9.8089988e-02  -1.6786625e+00   3.9799165e-03   3.2510000e+03
  -1.6790157e+00   1.1599543e-03  -1.6771566e+00   3.2723035e-03  -1.6547654e+00   9.5334720e-02  -1.6786772e+00   3.8654636e-03   3.3010000e+03
  -1.6790204e+00   1.1251768e-03  -1.6772122e+00   3.1820088e-03  -1.6560350e+00   9.2689637e-02  -1.6786860e+00   3.7600515e-03   3.3510000e+03
  -1.6789914e+00   1.0995950e-03  -1.6772578e+00   3.1025228e-03  -1.6571783e+00   9.0149264e-02  -1.6786968e+00   3.6542368e-03   3.4010000e+03
  -1.6790155e+00   1.0665250e-03  -1.6773059e+00   3.0172734e-03  -1.6582850e+00   8.7706628e-02  -1.6787127e+00   3.5563229e-03   3.4510000e+03
  -1.6790109e+00   1.0371956e-03  -1.6773469e+00   2.9320022e-03  -1.6593160e+00   8.5353117e-02  -1.6787274e+00   3.4562403e-03   3.5010000e+03
  -1.6790193e+00   1.0065387e-03  -1.6773995e+00   2.8691209e-03  -1.6602828e+00   8.3081520e-02  -1.6787449e+00   3.3634367e-03   3.5510000e+03
  -1.6790223e+00   9.8113109e-04  -1.6774357e+00   2.7965222e-03  -1.6612387e+00   8.0901012e-02  -1.6787633e+00   3.2756047e-03   3.6010000e+03
  -1.6790200e+00   9.5309632e-04  -1.6774856e+00   2.7197992e-03  -1.6621512e+00   7.8803939e-02  -1.6787679e+00   3.1940143e-03   3.6510000e+03
  -1.6790259e+00   9.3052662e-04  -1.6775307e+00   2.6636255e-03  -1.6629627e+00   7.6790791e-02  -1.6787696e+00   3.1158756e-03   3.7010000e+03
  -1.6790184e+00   9.0825216e-04  -1.6775854e+00   2.5963828e-03  -1.6636321e+00   7.4851752e-02  -1.6787868e+00   3.0340498e-03   3.7510000e+03
  -1.6790148e+00   8.8526769e-04  -1.6776289e+00   2.5352725e-03  -1.6642505e+00   7.2985388e-02  -1.6787880e+00   2.9617938e-03   3.8010000e+03
  -1.6790031e+00   8.6485921e-04  -1.6776508e+00   2.4769569e-03  -1.6648597e+00   7.1186979e-02  -1.6787960e+00   2.8828599e-03   3.8510000e+03
  -1.6789894e+00   8.4440382e-04  -1.6776890e+00   2.4160262e-03  -1.6654476e+00   6.9448286e-02  -1.6788024e+00   2.8181396e-03   3.9010000e+03
  -1.6789690e+00   8.2201686e-04  -1.6777247e+00   2.3714771e-03  -1.6660671e+00   6.7769432e-02  -1.6788087e+00   2.7520016e-03   3.9510000e+03
  -1.6789958e+00   7.9973482e-04  -1.6777520e+00   2.3166950e-03  -1.6666492e+00   6.6149578e-02  -1.6788225e+00   2.6860678e-03   4.0010000e+03
  -1.6789905e+00   7.8436682e-04  -1.6777965e+00   2.2674787e-03  -1.6671219e+00   6.4591748e-02  -1.6788323e+00   2.6221581e-03   4.0510000e+03
  -1.6789930e+00   7.6460421e-04  -1.6778262e+00   2.2116929e-03  -1.6675304e+00   6.3086667e-02  -1.6788333e+00   2.5646882e-03   4.1010000e+03
  -1.6790022e+00   7.4752825e-04  -1.6778584e+00   2.1661567e-03  -1.6679405e+00   6.1634919e-02  -1.6788483e+00   2.5097449e-03   4.1510000e+03
  -1.6789831e+00   7.2991645e-04  -1.6778882e+00   2.1156584e-03  -1.6683682e+00   6.0227920e-02  -1.6788436e+00   2.4548136e-03   4.2010000e+03
  -1.6790049e+00   7.1515174e-04  -1.6779084e+00   2.0695485e-03  -1.6688093e+00   5.8873795e-02  -1.6788422e+00   2.3942126e-03   4.2510000e+03
  -1.6790093e+00   6.9823963e-04  -1.6779247e+00   2.0235368e-03  -1.6692252e+00   5.7561178e-02  -1.6788550e+00   2.3466121e-03   4.3010000e+03
  -1.6790074e+00   6.8241216e-04  -1.6779611e+00   1.9894438e-03  -1.6695820e+00   5.6300974e-02  -1.6788765e+00   2.2951478e-03   4.3510000e+03
  -1.6789920e+00   6.6842718e-04  -1.6779951e+00   1.9474221e-03  -1.6699275e+00   5.5079975e-02  -1.6788815e+00   2.2487738e-03   4.4010000e+03
  -1.6789829e+00   6.5392284e-04  -1.6780127e+00   1.9033786e-03  -1.6702627e+00   5.3902693e-02  -1.6788835e+00   2.1953075e-03   4.4510000e+03
  -1.6789966e+00   6.3982250e-04  -1.6780290e+00   1.8630667e-03  -1.6705523e+00   5.2760978e-02  -1.6788862e+00   2.1557712e-03   4.5010000e+03
  -1.6790123e+00   6.2206539e-04  -1.6780646e+00   1.8300068e-03  -1.6708197e+00   5.1653084e-02  -1.6788877e+00   2.1032089e-03   4.5510000e+03
  -1.6790001e+00   6.1126481e-04  -1.6780822e+00   1.7928785e-03  -1.6711003e+00   5.0578853e-02  -1.6788842e+00   2.0604127e-03   4.6010000e+03
  -1.6789994e+00   5.9882187e-04  -1.6781065e+00   1.7599607e-03  -1.6714011e+00   4.9539585e-02  -1.6788936e+00   2.0209873e-03   4.6510000e+03
  -1.6789786e+00   5.8790782e-04  -1.6781193e+00   1.7261875e-03  -1.6717034e+00   4.8530361e-02  -1.6789055e+00   1.9802953e-03   4.7010000e+03
  -1.6789981e+00   5.7626385e-04  -1.6781465e+00   1.6988086e-03  -1.6719727e+00   4.7558568e-02  -1.6789110e+00   1.9425741e-03   4.7510000e+03
  -1.6790078e+00   5.6556350e-04  -1.6781622e+00   1.6595500e-03  -1.6722113e+00   4.6610440e-02  -1.6789104e+00   1.9027417e-03   4.8010000e+03
  -1.6790183e+00   5.5416099e-04  -1.6781998e+00   1.6301001e-03  -1.6724469e+00   4.5695199e-02  -1.6789199e+00   1.8692930e-03   4.8510000e+03
  -1.6789948e+00   5.4269104e-04  -1.6782132e+00   1.6041398e-03  -1.6726601e+00   4.4802532e-02  -1.6789184e+00   1.8317179e-03   4.9010000e+03
  -1.6789882e+00   5.3025999e-04  -1.6782401e+00   1.5698870e-03  -1.6728365e+00   4.3935694e-02  -1.6789197e+00   1.7960959e-03   4.9510000e+03


==> ex2.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -7.7798461e-02   8.9832453e-01   3.3600436e-01   8.9792056e-01   9.7253322e-01   7.2322871e-01   4.7951160e-01   9.2304725e-01   5.1000000e+01
  -1.2943020e+00   6.9632637e-01  -4.5997620e-01   7.3805380e-01   9.1671404e-01   5.3722238e-01  -2.5195185e-01   8.0904262e-01   1.0100000e+02
  -1.7581403e+00   4.1003640e-01  -1.0332893e+00   5.5077888e-01   8.3900477e-01   5.3325075e-01  -9.1180805e-01   6.7105019e-01   1.5100000e+02
  -1.8341204e+00   2.4579918e-01  -1.3277212e+00   3.7776146e-01   7.4336905e-01   5.2960204e-01  -1.3556177e+00   5.0945654e-01   2.0100000e+02
  -1.8509642e+00   1.6202658e-01  -1.4736999e+00   2.6548892e-01   6.3488487e-01   5.2503360e-01  -1.5892659e+00   3.7611767e-01   2.5100000e+02
  -1.8566376e+00   1.1468660e-01  -1.5585123e+00   1.9773328e-01   5.1775688e-01   5.1970648e-01  -1.7064968e+00   2.8057156e-01   3.0100000e+02
  -1.8591078e+00   8.5327427e-02  -1.6139990e+00   1.5400525e-01   3.9500987e-01   5.1345746e-01  -1.7672564e+00   2.1587566e-01   3.5100000e+02
  -1.8604129e+00   6.6121636e-02  -1.6551760e+00   1.2397912e-01   2.6861001e-01   5.0676643e-01  -1.8014190e+00   1.7036715e-01   4.0100000e+02
  -1.8610703e+00   5.2721725e-02  -1.6898209e+00   1.0289165e-01   1.3979976e-01   4.9961021e-01  -1.8211538e+00   1.3783394e-01   4.5100000e+02
  -1.8615087e+00   4.3094982e-02  -1.7177304e+00   8.7438886e-02   9.5007406e-03   4.9200561e-01  -1.8337486e+00   1.1377625e-01   5.0100000e+02
  -1.8617645e+00   3.5832920e-02  -1.7395650e+00   7.5875417e-02  -1.2152070e-01   4.8389292e-01  -1.8421585e+00   9.5392592e-02   5.5100000e+02
  -1.8619537e+00   3.0344635e-02  -1.7569764e+00   6.6575441e-02  -2.5246152e-01   4.7525349e-01  -1.8477791e+00   8.1216955e-02   6.0100000e+02
  -1.8621083e+00   2.6012981e-02  -1.7712623e+00   5.9064972e-02  -3.8265054e-01   4.6602472e-01  -1.8517816e+00   7.0094120e-02   6.5100000e+02
  -1.8622052e+00   2.2609571e-02  -1.7829651e+00   5.2846247e-02  -5.1136239e-01   4.5626656e-01  -1.8548514e+00   6.1037438e-02   7.0100000e+02
  -1.8622731e+00   1.9768584e-02  -1.7927196e+00   4.7418170e-02  -6.3791036e-01   4.4597676e-01  -1.8570206e+00   5.3699195e-02   7.5100000e+02
  -1.8623280e+00   1.7454029e-02  -1.8008767e+00   4.2867756e-02  -7.6168592e-01   4.3519478e-01  -1.8588244e+00   4.7578600e-02   8.0100000e+02
  -1.8623714e+00   1.5538493e-02  -1.8078454e+00   3.9038582e-02  -8.8210955e-01   4.2392920e-01  -1.8600652e+00   4.2459809e-02   8.5100000e+02
  -1.8623863e+00   1.3910508e-02  -1.8137532e+00   3.5711569e-02  -9.9842806e-01   4.1212139e-01  -1.8612011e+00   3.8142014e-02   9.0100000e+02
  -1.8624270e+00   1.2544844e-02  -1.8188296e+00   3.2753493e-02  -1.1095485e+00   3.9957385e-01  -1.8620083e+00   3.4469793e-02   9.5100000e+02
  -1.8624431e+00   1.1368446e-02  -1.8231563e+00   3.0213059e-02  -1.2139131e+00   3.8626088e-01  -1.8628134e+00   3.1306248e-02   1.0010000e+03
  -1.8624663e+00   1.0338463e-02  -1.8268904e+00   2.7901084e-02  -1.3097300e+00   3.7192981e-01  -1.8633607e+00   2.8561601e-02   1.0510000e+03


==> ex3.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -1.3092627e-01   8.6509499e-01   2.3278012e-01   8.3456977e-01   7.1829039e-01   7.5483917e-01   2.5370335e-01   8.9308922e-01   5.1000000e+01
  -1.4973362e+00   6.4321500e-01  -6.6731418e-01   6.0197749e-01   3.1134608e-01   5.5286124e-01  -8.1689539e-01   7.0500215e-01   1.0100000e+02
  -1.9066369e+00   3.5764263e-01  -1.3443210e+00   4.5035733e-01  -1.0752799e-01   4.9850121e-01  -1.5451777e+00   4.8395704e-01   1.5100000e+02
  -1.9572419e+00   2.0958561e-01  -1.7144998e+00   3.1453270e-01  -5.4343485e-01   4.6487324e-01  -1.8428010e+00   3.2289237e-01   2.0100000e+02
  -1.9674736e+00   1.3676034e-01  -1.8620915e+00   2.2096345e-01  -9.8887398e-01   4.3229667e-01  -1.9219716e+00   2.2030557e-01   2.5100000e+02
  -1.9710303e+00   9.5972679e-02  -1.9180166e+00   1.6072855e-01  -1.3853061e+00   3.9053122e-01  -1.9484701e+00   1.5700639e-01   3.0100000e+02
  -1.9725000e+00   7.1187148e-02  -1.9414909e+00   1.2119095e-01  -1.6471603e+00   3.3106442e-01  -1.9597123e+00   1.1720295e-01   3.5100000e+02
  -1.9732764e+00   5.4808980e-02  -1.9533114e+00   9.4419994e-02  -1.7934216e+00   2.7339071e-01  -1.9651492e+00   9.0720729e-02   4.0100000e+02
  -1.9737669e+00   4.3669659e-02  -1.9601232e+00   7.5719944e-02  -1.8699593e+00   2.2693073e-01  -1.9682369e+00   7.2481012e-02   4.5100000e+02
  -1.9739921e+00   3.5588621e-02  -1.9643024e+00   6.2244589e-02  -1.9118085e+00   1.8961992e-01  -1.9700861e+00   5.9208558e-02   5.0100000e+02
  -1.9741667e+00   2.9537229e-02  -1.9670274e+00   5.1856219e-02  -1.9349172e+00   1.5912433e-01  -1.9713036e+00   4.9292758e-02   5.5100000e+02
  -1.9743595e+00   2.5067845e-02  -1.9686628e+00   4.3888614e-02  -1.9472706e+00   1.3521309e-01  -1.9720345e+00   4.1694333e-02   6.0100000e+02
  -1.9744483e+00   2.1325425e-02  -1.9700074e+00   3.7682420e-02  -1.9549907e+00   1.1615804e-01  -1.9727305e+00   3.5710338e-02   6.5100000e+02
  -1.9745155e+00   1.8522262e-02  -1.9709051e+00   3.2775788e-02  -1.9600510e+00   1.0077674e-01  -1.9730284e+00   3.1025569e-02   7.0100000e+02
  -1.9745812e+00   1.6218209e-02  -1.9715879e+00   2.8706088e-02  -1.9634515e+00   8.8237744e-02  -1.9733668e+00   2.7065871e-02   7.5100000e+02
  -1.9745778e+00   1.4344707e-02  -1.9720585e+00   2.5498991e-02  -1.9659171e+00   7.8016261e-02  -1.9736208e+00   2.3973616e-02   8.0100000e+02
  -1.9746207e+00   1.2694470e-02  -1.9725050e+00   2.2643629e-02  -1.9676809e+00   6.9267630e-02  -1.9737965e+00   2.1313930e-02   8.5100000e+02
  -1.9746537e+00   1.1401686e-02  -1.9728419e+00   2.0306492e-02  -1.9689379e+00   6.1971803e-02  -1.9738930e+00   1.9067585e-02   9.0100000e+02
  -1.9746499e+00   1.0314312e-02  -1.9730585e+00   1.8305528e-02  -1.9700200e+00   5.5841581e-02  -1.9740263e+00   1.7229078e-02   9.5100000e+02
  -1.9747028e+00   9.2730889e-03  -1.9732586e+00   1.6630096e-02  -1.9707649e+00   5.0425979e-02  -1.9741067e+00   1.5560755e-02   1.0010000e+03
  -1.9747140e+00   8.4196920e-03  -1.9735033e+00   1.5148462e-02  -1.9714637e+00   4.5875381e-02  -1.9741722e+00   1.4233728e-02   1.0510000e+03


==> ex4.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -8.3935935e-02   8.9927137e-01   3.6691780e-01   9.1616135e-01   9.9347628e-01   8.3203408e-01   5.5036959e-01   9.5019461e-01   5.1000000e+01
  -1.3128287e+00   7.0057489e-01  -4.2094743e-01   7.6339814e-01   9.7906331e-01   7.1379274e-01  -1.1758051e-01   8.5335977e-01   1.0100000e+02
  -1.7970704e+00   4.1746424e-01  -1.0172280e+00   5.8872499e-01   9.5872830e-01   6.3268970e-01  -7.3807918e-01   7.2568403e-01   1.5100000e+02
  -1.8764989e+00   2.5011941e-01  -1.3390703e+00   4.1759013e-01   9.3355464e-01   5.6627468e-01  -1.2104717e+00   5.8055840e-01   2.0100000e+02
  -1.8939384e+00   1.6487109e-01  -1.5001554e+00   2.9985908e-01   9.0404000e-01   5.2798682e-01  -1.5153723e+00   4.5190180e-01   2.5100000e+02
  -1.8997945e+00   1.1653573e-01  -1.5881347e+00   2.2308543e-01   8.7014820e-01   5.1434851e-01  -1.6882266e+00   3.4923804e-01   3.0100000e+02
  -1.9023253e+00   8.6786970e-02  -1.6448874e+00   1.7277405e-01   8.3218642e-01   5.0829457e-01  -1.7810342e+00   2.7323379e-01   3.5100000e+02
  -1.9036010e+00   6.7184278e-02  -1.6846656e+00   1.3834888e-01   7.9064747e-01   5.0504952e-01  -1.8310755e+00   2.1763694e-01   4.0100000e+02
  -1.9043101e+00   5.3587464e-02  -1.7138155e+00   1.1371087e-01   7.4598630e-01   5.0200873e-01  -1.8600194e+00   1.7659228e-01   4.5100000e+02
  -1.9047563e+00   4.3782925e-02  -1.7365191e+00   9.5384294e-02   6.9861976e-01   4.9922219e-01  -1.8775104e+00   1.4601170e-01   5.0100000e+02
  -1.9050314e+00   3.6466428e-02  -1.7548747e+00   8.1427863e-02   6.4906601e-01   4.9663620e-01  -1.8886916e+00   1.2270312e-01   5.5100000e+02
  -1.9052143e+00   3.0844729e-02  -1.7702039e+00   7.0547258e-02   5.9764086e-01   4.9417344e-01  -1.8962610e+00   1.0448485e-01   6.0100000e+02
  -1.9053744e+00   2.6448728e-02  -1.7830948e+00   6.1954658e-02   5.4470363e-01   4.9159432e-01  -1.9015310e+00   9.0046409e-02   6.5100000e+02
  -1.9054683e+00   2.2931171e-02  -1.7939483e+00   5.5035368e-02   4.9048180e-01   4.8896953e-01  -1.9053264e+00   7.8438453e-02   7.0100000e+02
  -1.9055369e+00   2.0075913e-02  -1.8032366e+00   4.9277853e-02   4.3521351e-01   4.8623540e-01  -1.9081316e+00   6.8959700e-02   7.5100000e+02
  -1.9055991e+00   1.7749288e-02  -1.8113338e+00   4.4565459e-02   3.7907393e-01   4.8346469e-01  -1.9102878e+00   6.1078709e-02   8.0100000e+02
  -1.9056314e+00   1.5792297e-02  -1.8184415e+00   4.0523941e-02   3.2216904e-01   4.8057922e-01  -1.9119593e+00   5.4524053e-02   8.5100000e+02
  -1.9056665e+00   1.4157447e-02  -1.8247113e+00   3.7080844e-02   2.6467584e-01   4.7765689e-01  -1.9132460e+00   4.8961413e-02   9.0100000e+02
  -1.9057056e+00   1.2753785e-02  -1.8302984e+00   3.4106664e-02   2.0669773e-01   4.7465891e-01  -1.9143269e+00   4.4240710e-02   9.5100000e+02
  -1.9057275e+00   1.1546552e-02  -1.8352273e+00   3.1541512e-02   1.4832505e-01   4.7156697e-01  -1.9151454e+00   4.0172236e-02   1.0010000e+03
  -1.9057475e+00   1.0524157e-02  -1.8396471e+00   2.9248477e-02   8.9595865e-02   4.6843164e-01  -1.9158608e+00   3.6651122e-02   1.0510000e+03


==> ex5.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8612727e-01   9.1393034e-01   4.8633676e-01   9.1262116e-01   4.8624557e-01   9.1017168e-01   4.8624054e-01   9.1193963e-01   5.1000000e+01
  -2.2706708e-01   7.9457048e-01  -2.2707184e-01   7.9332654e-01  -2.2716759e-01   7.9133791e-01  -2.2712349e-01   7.9258613e-01   1.0100000e+02
  -8.4248531e-01   6.4194011e-01  -8.4304101e-01   6.4056571e-01  -8.4342129e-01   6.3866916e-01  -8.4336519e-01   6.3994354e-01   1.5100000e+02
  -1.2931265e+00   5.0268824e-01  -1.2941840e+00   5.0126558e-01  -1.2940897e+00   4.9971289e-01  -1.2943575e+00   5.0074522e-01   2.0100000e+02
  -1.5605300e+00   3.8179122e-01  -1.5611770e+00   3.8131738e-01  -1.5614619e+00   3.7959927e-01  -1.5614948e+00   3.8074473e-01   2.5100000e+02
  -1.7213945e+00   2.9477203e-01  -1.7222442e+00   2.9405784e-01  -1.7224391e+00   2.9291506e-01  -1.7224760e+00   2.9352820e-01   3.0100000e+02
  -1.8154229e+00   2.3223967e-01  -1.8165599e+00   2.3113292e-01  -1.8166431e+00   2.3052683e-01  -1.8167514e+00   2.3090065e-01   3.5100000e+02
  -1.8713434e+00   1.8574501e-01  -1.8721143e+00   1.8540876e-01  -1.8722242e+00   1.8475740e-01  -1.8723319e+00   1.8507620e-01   4.0100000e+02
  -1.9049060e+00   1.5094301e-01  -1.9059318e+00   1.5076417e-01  -1.9060819e+00   1.5019759e-01  -1.9060777e+00   1.5064160e-01   4.5100000e+02
  -1.9262263e+00   1.2521751e-01  -1.9270142e+00   1.2510305e-01  -1.9271331e+00   1.2467516e-01  -1.9272500e+00   1.2481625e-01   5.0100000e+02
  -1.9395152e+00   1.0553552e-01  -1.9404455e+00   1.0526328e-01  -1.9405178e+00   1.0488301e-01  -1.9405758e+00   1.0509541e-01   5.5100000e+02
  -1.9488870e+00   9.0278931e-02  -1.9497901e+00   8.9911496e-02  -1.9499245e+00   8.9566761e-02  -1.9499796e+00   8.9786111e-02   6.0100000e+02
  -1.9555265e+00   7.7643572e-02  -1.9564648e+00   7.7647007e-02  -1.9566293e+00   7.7338464e-02  -1.9566946e+00   7.7469120e-02   6.5100000e+02
  -1.9605837e+00   6.7938275e-02  -1.9615691e+00   6.7633563e-02  -1.9616818e+00   6.7436790e-02  -1.9617968e+00   6.7570688e-02   7.0100000e+02
  -1.9645438e+00   5.9729544e-02  -1.9655573e+00   5.9436202e-02  -1.9656224e+00   5.9302898e-02  -1.9657110e+00   5.9423588e-02   7.5100000e+02
  -1.9669776e+00   5.2838134e-02  -1.9680204e+00   5.2736589e-02  -1.9681255e+00   5.2604008e-02  -1.9681937e+00   5.2708079e-02   8.0100000e+02
  -1.9692935e+00   4.7236820e-02  -1.9703937e+00   4.7119033e-02  -1.9705619e+00   4.6994161e-02  -1.9706501e+00   4.7055237e-02   8.5100000e+02
  -1.9708175e+00   4.2552052e-02  -1.9719687e+00   4.2389849e-02  -1.9721022e+00   4.2233692e-02  -1.9722071e+00   4.2280353e-02   9.0100000e+02
  -1.9724721e+00   3.8346522e-02  -1.9735218e+00   3.8289847e-02  -1.9737071e+00   3.8119013e-02  -1.9737941e+00   3.8223629e-02   9.5100000e+02
  -1.9734948e+00   3.4897490e-02  -1.9746825e+00   3.4801601e-02  -1.9748175e+00   3.4643861e-02  -1.9749132e+00   3.4718123e-02   1.0010000e+03
  -1.9744881e+00   3.1832058e-02  -1.9755838e+00   3.1703779e-02  -1.9757127e+00   3.1611754e-02  -1.9758166e+00   3.1670048e-02   1.0510000e+03


==> ex6.dat <==
   3.8889626e-36   1.1132897e-02   6.3415257e-25   5.0508415e-23   4.5498112e-26   9.1019068e-36   3.3897540e-12   1.6975966e-32   1.9314911e-13   5.4258210e-29   6.7485615e-35   2.2569010e-02   1.9398300e-19   3.3870511e-22   2.8726231e-23   3.2734306e-32   2.0827620e-10   8.9324091e-32   3.6474709e-11   2.0570100e-27   1.4297201e-31   7.2065760e-03   6.2125762e-16   4.1351681e-22   4.7562103e-23   9.6213492e-33   1.9517852e-09   2.2462878e-31   9.4810935e-10   3.0439027e-27   9.0793969e-30   1.1801273e-03   6.1638065e-14   9.1627937e-22   1.6250207e-23   4.3024033e-33   1.1758667e-08   3.4034932e-31   7.0299055e-09   2.0271481e-27  -5.0000000e+00
   3.2479996e-35   1.4807705e-02   3.5829655e-24   2.6240625e-22   2.7113455e-25   7.5582049e-35   1.0401688e-11   1.2812028e-31   6.2321573e-13   3.7155412e-28   6.0312704e-34   2.2779834e-02   1.1010164e-18   1.6555040e-21   1.3793283e-22   2.1472511e-31   6.1059573e-10   6.6816650e-31   1.0288944e-10   1.3826653e-26   1.2443026e-30   7.2161146e-03   3.5704359e-15   2.0581289e-21   2.2170049e-22   6.3344457e-32   5.6158715e-09   1.6867354e-30   2.5378929e-09   2.0444777e-26   7.4487653e-29   1.1818834e-03   3.2667359e-13   4.5708771e-21   7.7328381e-23   2.7589423e-32   3.2419336e-08   2.5515237e-30   1.8149494e-08   1.3627677e-26  -4.9000000e+00
   2.6304815e-34   1.9214452e-02   1.9638164e-23   1.3228187e-21   1.5673945e-24   6.0871247e-34   3.0986339e-11   9.3796882e-31   1.9519573e-12   2.4685071e-27   5.1613968e-33   2.2959242e-02   5.9957583e-18   7.8650795e-21   6.4408037e-22   1.3670475e-30   1.7442867e-09   4.8535900e-30   2.8359323e-10   9.0205898e-26   1.0360191e-29   7.2208726e-03   1.9687274e-14   9.9657638e-21   1.0042523e-21   4.0481212e-31   1.5715563e-08   1.2299762e-29   6.6209634e-09   1.3330103e-25   5.8697636e-28   1.1828541e-03   1.6628095e-12   2.2167179e-20   3.5768651e-22   1.7184864e-31   8.6847067e-08   1.8579061e-29   4.5587181e-08   8.8936377e-26  -4.8000000e+00
   2.0658160e-33   2.4323026e-02   1.0441827e-22   6.4708139e-21   8.7898368e-24   4.7546302e-33   8.9617966e-11   6.6612350e-30   5.9349686e-12   1.5911271e-26   4.2323735e-32   2.3110012e-02   3.1330980e-17   3.6324994e-20   2.9253976e-21   8.4474728e-30   4.8561366e-09   3.4239122e-29   7.6369998e-10   5.7120477e-25   8.2549785e-29   7.2208527e-03   1.0418138e-13   4.6951747e-20   4.4215738e-21   2.5112834e-30   4.2776469e-08   8.7102603e-29   1.6839521e-08   8.4369320e-25   4.4436242e-27   1.1830377e-03   8.1298293e-12   1.0451935e-19   1.6084825e-21   1.0399351e-30   2.2601146e-07   1.3142640e-28   1.1140823e-07   5.6347253e-25  -4.7000000e+00
   1.5732042e-32   3.0035406e-02   5.3861456e-22   3.0716216e-20   4.7818931e-23   3.6019388e-32   2.5165628e-10   4.5890864e-29   1.7519221e-11   9.9502974e-26   3.3270142e-31   2.3234295e-02   1.5715070e-16   1.6311909e-19   1.2926829e-20   5.0668155e-29   1.3177223e-08   2.3457536e-28   2.0090951e-09   3.5106658e-24   6.2959752e-28   7.2160079e-03   5.2917255e-13   2.1524744e-19   1.8926185e-20   1.5123849e-29   1.1325863e-07   5.9905939e-28   4.1766315e-08   5.1836567e-24   3.2317879e-26   1.1824264e-03   3.8179077e-11   4.7917512e-19   7.0331675e-21   6.1158710e-30   5.7104259e-07   9.0355861e-28   2.6488855e-07   3.4660571e-24  -4.6000000e+00
   1.1617580e-31   3.6177821e-02   2.6953476e-21   1.4149655e-19   2.5237323e-22   2.6465205e-31   6.8618297e-10   3.0669930e-28   5.0210388e-11   6.0371298e-25   2.5078685e-30   2.3333660e-02   7.5692136e-16   7.1231145e-19   5.5584139e-20   2.9500718e-28   3.4854522e-08   1.5608522e-27   5.1626731e-09   2.0942552e-23   4.5969978e-27   7.2062735e-03   2.5800903e-12   9.6030298e-19   7.8777620e-20   8.8426599e-29   2.9170566e-07   4.0016577e-27   1.0104933e-07   3.0916474e-23   2.2579547e-25   1.1810104e-03   1.7220596e-10   2.1361838e-18   2.9907588e-20   3.4974128e-29   1.3986114e-06   6.0428230e-27   6.1252720e-07   2.0703535e-23  -4.5000000e+00
   8.3192341e-31   4.2501319e-02   1.3085683e-20   6.3257742e-19   1.2921692e-21   1.8859850e-30   1.8168767e-09   1.9884971e-27   1.3973055e-10   3.5537821e-24   1.8130775e-29   2.3409203e-02   3.5025511e-15   3.0253200e-18   2.3262145e-19   1.6674203e-27   8.9872998e-08   1.0087432e-26   1.2956584e-08   1.2125896e-22   3.2136811e-26   7.1915854e-03   1.2075759e-11   4.1696387e-18   3.1893687e-19   5.0198481e-28   7.3081900e-07   2.5964814e-26   2.3854145e-07   1.7899826e-22   1.5153854e-24   1.1787803e-03   7.4596999e-10   9.2611515e-18   1.2370493e-19   1.9469206e-28   3.3087158e-06   3.9391050e-26   1.3761793e-06   1.2013343e-22  -4.4000000e+00
   5.7768103e-30   4.8692812e-02   6.1635863e-20   2.7446885e-18   6.4185474e-21   1.3035577e-29   4.6719771e-09   1.2507603e-26   3.7761323e-10   2.0296423e-23   1.2573263e-28   2.3461653e-02   1.5578993e-14   1.2499142e-17   9.4770731e-19   9.1495605e-27   2.2592052e-07   6.3322764e-26   3.1753806e-08   6.8146555e-22   2.1512901e-25   7.1718904e-03   5.4255335e-11   1.7621418e-17   1.2562736e-18   2.7670936e-27   1.7806535e-06   1.6367704e-25   5.4955138e-07   1.0060502e-21   9.7687254e-24   1.1757286e-03   3.1032960e-09   3.9048886e-17   4.9779613e-19   1.0573412e-27   7.5029694e-06   2.5134975e-25   2.9973513e-06   6.7770113e-22  -4.3000000e+00
   3.8898242e-29   5.4397163e-02   2.8166787e-19   1.1558656e-17   3.0931757e-20   8.7389002e-29   1.1668224e-08   7.6325948e-26   9.9106662e-10   1.1246548e-22   8.3646592e-28   2.3491476e-02   6.6641332e-14   5.0242129e-17   3.7592938e-18   4.8744762e-26   5.5366376e-07   3.8612032e-25   7.5987449e-08   3.7172507e-21   1.3791680e-24   7.1471496e-03   2.3400584e-10   7.2487709e-17   4.8157468e-18   1.4812592e-26   4.2170776e-06   1.0027975e-24   1.2357106e-06   5.4893038e-21   6.0483954e-23   1.1718501e-03   1.2397578e-08   1.6014265e-16   1.9492303e-18   5.6263711e-27   1.6069625e-05   1.5837320e-24   6.2997208e-06   3.7227343e-21  -4.2000000e+00
   2.5398550e-28   5.9248870e-02   1.2488781e-18   4.7247790e-17   1.4462137e-19   5.6822931e-28   2.8306079e-08   4.5188937e-25   2.5264051e-09   6.0463414e-22   5.3390549e-27   2.3498953e-02   2.7429997e-13   1.9651963e-16   1.4521884e-17   2.5215116e-25   1.3227818e-06   2.2871636e-24   1.7753534e-07   1.9681145e-20   8.4687475e-24   7.1173388e-03   9.6889936e-10   2.9026473e-16   1.7970967e-17   7.7015718e-26   9.6947970e-06   5.9759207e-24   2.7118302e-06   2.9078566e-20   3.5968510e-22   1.1671415e-03   4.7558704e-08   6.3886210e-16   7.4287278e-18   2.9574120e-26   3.1728620e-05   1.0021132e-23   1.2668252e-05   1.9974536e-20  -4.1000000e+00
   1.6081442e-27   6.2909851e-02   5.3727269e-18   1.8747454e-16   6.5604038e-19   3.5837454e-27   6.6706927e-08   2.5957779e-24   6.2559823e-09   3.1538603e-21   3.2699951e-26   2.3484241e-02   1.0869501e-12   7.4810725e-16   5.4638105e-17   1.2665890e-24   3.0806146e-06   1.3162025e-23   4.0493410e-07   1.0114247e-19   4.9816913e-23   7.0824476e-03   3.8513638e-09   1.1314938e-15   6.5304291e-17   3.8902167e-25   2.1574607e-05   3.4695195e-23   5.8059847e-06   1.4957236e-19   2.0544259e-21   1.1616023e-03   1.7513823e-07   2.4796599e-15   2.7561453e-17   1.5567413e-25   5.6062947e-05   6.5547010e-23   2.4032025e-05   1.0527499e-19  -4.0000000e+00
   9.8736595e-27   6.5108061e-02   2.2427225e-17   7.2213489e-16   2.8874174e-18   2.1923211e-26   1.5273106e-07   1.4467481e-23   1.5049834e-08   1.5961412e-20   1.9219985e-25   2.3447412e-02   4.1486831e-12   2.7721068e-15   2.0025755e-16   6.1786563e-24   6.9918268e-06   7.3597201e-23   9.0157300e-07   5.0452030e-19   2.8078442e-22   7.0424776e-03   1.4697873e-08   4.2939426e-15   2.3116026e-16   1.9098374e-24   4.6216346e-05   1.9689113e-22   1.2115066e-05   7.4727741e-19   1.1271052e-20   1.1552357e-03   6.1849954e-07   9.3684662e-15   9.9569632e-17   8.3641526e-25   8.6944279e-05   4.6157291e-22   4.2179374e-05   5.5015021e-19  -3.9000000e+00
   5.8785255e-26   6.5670914e-02   9.0840089e-17   2.7004753e-15   1.2330503e-17   1.3008646e-25   3.3978325e-07   7.8239092e-23   3.5177640e-08   7.8375794e-20   1.0842905e-24   2.3388481e-02   1.5259121e-11   1.0000224e-14   7.1508913e-16   2.9274284e-23   1.5457382e-05   3.9996499e-22   1.9592452e-06   2.4428602e-18   1.5167107e-21   6.9974406e-03   5.3854313e-08   1.5864326e-14   7.9731172e-16   9.1197583e-24   9.4332988e-05   1.0990304e-21   2.4587552e-05   3.6284141e-18   5.9399355e-20   1.1480528e-03   2.0873405e-06   3.4501693e-14   3.5034289e-16   4.6707602e-24   1.1916837e-04   3.6367018e-21   6.7169691e-05   2.8896279e-18  -3.8000000e+00
   3.3938745e-25   6.4547791e-02   3.5704024e-16   9.8048436e-15   5.1092386e-17   7.4873629e-25   7.3460190e-07   4.1055993e-22   7.9902383e-08   3.7340247e-19   5.8721247e-24   2.3307413e-02   5.4106761e-11   3.5125724e-14   2.4880510e-15   1.3473384e-22   3.3254890e-05   2.1135189e-21   4.1551196e-06   1.1482003e-17   7.8536811e-21   6.9473568e-03   1.8946541e-07   5.7063913e-14   2.6805950e-15   4.2419860e-23   1.8049529e-04   6.1032848e-21   4.8345769e-05   1.7140868e-17   3.0075025e-19   1.1400871e-03   6.6604929e-06   1.2437171e-13   1.2009064e-15   2.7231459e-23   1.4850747e-04   3.2379331e-20   9.6151144e-05   1.5493508e-17  -3.7000000e+00
   1.9000291e-24   6.1817541e-02   1.3617961e-15   3.4566439e-14   2.0542269e-16   4.1802593e-24   1.5436177e-06   2.0905888e-21   1.7639029e-07   1.7260755e-18   3.0533647e-23   2.3204120e-02   1.8502850e-10   1.2014746e-13   8.4358423e-15   6.0249476e-22   6.9495150e-05   1.0869025e-20   8.5976342e-06   5.2393874e-17   3.8994527e-20   6.8922538e-03   6.3999646e-07   1.9984373e-13   8.7875493e-15   1.9272437e-22   3.1708161e-04   3.4353775e-20   9.1483305e-05   7.8939825e-17   1.4633695e-18   1.1314359e-03   1.9520132e-05   4.4414655e-13   4.0113009e-15   1.6314479e-22   1.7345846e-04   3.1568770e-19   1.2476360e-04   8.5774552e-17  -3.6000000e+00
   1.0314825e-23   5.7679438e-02   5.0405903e-15   1.1833670e-13   8.0143978e-16   2.2639377e-23   3.1530621e-06   1.0330431e-20   3.7851271e-07   7.7416336e-18   1.5246791e-22   2.3078451e-02   6.1041861e-10   4.0024946e-13   2.7874218e-14   2.6184546e-21   1.4059754e-04   5.4484364e-20   1.7349544e-05   2.3215000e-16   1.8570510e-19   6.8321641e-03   2.0753144e-06   6.8144993e-13   2.8098464e-14   8.5938704e-22   5.0259107e-04   2.0113081e-19   1.6486089e-04   3.5563813e-16   6.8465658e-18   1.1223727e-03   4.9377102e-05   1.6208066e-12   1.3059744e-14   9.7969503e-22   1.9421465e-04   3.2017629e-18   1.5013080e-04   4.9057083e-16  -3.5000000e+00
   5.4300093e-23   5.2429014e-02   1.8106971e-14   3.9343670e-13   3.0341559e-15   1.1893859e-22   6.2618651e-06   4.9538809e-20   7.8968114e-07   3.3689808e-17   7.3127753e-22   2.2930156e-02   1.9432481e-09   1.2987376e-12   8.9765697e-14   1.1064997e-20   2.7378015e-04   2.6699310e-19   3.4117619e-05   9.9914232e-16   8.4853942e-19   6.7671248e-03   6.4558267e-06   2.2628474e-12   8.7663342e-14   3.7909920e-21   7.1642394e-04   1.2587051e-18   2.7898229e-04   1.5761684e-15   3.0842205e-17   1.1136248e-03   9.9740406e-05   6.4418721e-12   4.1454569e-14   5.7991131e-21   2.1190685e-04   3.2420344e-17   1.7192247e-04   2.8644029e-15  -3.4000000e+00
   2.7718927e-22   4.6422872e-02   6.3128814e-14   1.2704666e-12   1.1147168e-14   6.0616264e-22   1.2092973e-05   2.3055291e-19   1.6020260e-06   1.4225269e-16   3.3696293e-21   2.2758852e-02   5.9706434e-09   4.1051422e-12   2.8175677e-13   4.5497681e-20   5.0838758e-04   1.2853343e-18   6.5294103e-05   4.1793449e-15   3.7212669e-18   6.6971793e-03   1.9225902e-05   7.3203439e-12   2.6693940e-13   1.6727946e-20   9.3047890e-04   8.5594671e-18   4.3682109e-04   6.9286989e-15   1.3420828e-16   1.1069282e-03   1.5921316e-04   3.0131665e-11   1.2832596e-13   3.3609803e-20   2.2808110e-04   3.1977382e-16   1.9111289e-04   1.6749271e-14  -3.3000000e+00
   1.3721115e-21   4.0038348e-02   2.1362453e-13   3.9850120e-12   3.9743581e-14   2.9969225e-21   2.2714728e-05   1.0413948e-18   3.1609813e-06   5.8280248e-16   1.4920195e-20   2.2563957e-02   1.7707669e-08   1.2641145e-11   8.6201136e-13   1.8225013e-19   8.8856807e-04   6.1269573e-18   1.2134121e-04   1.7007241e-14   1.5668277e-17   6.6223880e-03   5.4507369e-05   2.3096749e-11   7.9359667e-13   7.4733226e-20   1.1239048e-03   6.2941943e-17   6.2686564e-04   3.0524886e-14   5.6826230e-16   1.1055811e-03   2.1508679e-04   1.6678618e-10   3.8750524e-13   1.8929329e-19   2.4385619e-04   3.0097553e-15   2.0865200e-04   9.6116532e-14  -3.2000000e+00
   6.5862701e-21   3.3634441e-02   7.0168548e-13   1.2142883e-11   1.3751890e-13   1.4374566e-20   4.1507039e-05   4.5656522e-18   6.0674334e-06   2.3167772e-15   6.3498058e-20   2.2344626e-02   5.0697150e-08   3.7924924e-11   2.5706432e-12   7.1251141e-19   1.4402781e-03   2.9250687e-17   2.1819580e-04   6.7435320e-14   6.3357211e-17   6.5428659e-03   1.4508574e-04   7.1285077e-11   2.3041265e-12   3.4078506e-19   1.2869005e-03   4.8814873e-16   8.2562575e-04   1.3614142e-13   2.3756336e-15   1.1137736e-03   2.6249001e-04   1.0002046e-09   1.1417685e-12   1.0221978e-18   2.5935396e-04   2.6384681e-14   2.2495667e-04   5.3176479e-13  -3.1000000e+00
   3.0656802e-20   2.7519585e-02   2.2373306e-12   3.5949290e-11   4.6181614e-13   6.6889948e-20   7.3803827e-05   1.9429294e-17   1.1332453e-05   8.9361858e-15   2.5980507e-19   2.2099677e-02   1.4012360e-07   1.1085752e-10   7.4726579e-12   2.7263978e-18   2.1404986e-03   1.4184981e-16   3.7766602e-04   2.6116869e-13   2.4611335e-16   6.4588826e-03   3.5184628e-04   2.1678715e-10   6.5350897e-12   1.5852126e-18   1.4184635e-03   3.8593313e-15   1.0103396e-03   6.1813517e-13   1.0041753e-14   1.1334351e-03   3.0288648e-04   5.9647929e-09   3.2834647e-12   5.2303171e-18   2.7406079e-04   2.1108173e-13   2.3997516e-04   2.7987863e-12  -3.0000000e+00
   1.3837299e-19   2.1930072e-02   6.9254007e-12   1.0341622e-10   1.5052434e-12   3.0198755e-19   1.2772953e-04   8.0260753e-17   2.0601260e-05   3.3444770e-14   1.0222442e-18   2.1827541e-02   3.7391420e-07   3.1573546e-10   2.1175209e-11   1.0252326e-17   2.9115585e-03   7.0846259e-16   6.2476524e-04   9.9141767e-13   9.1865471e-16   6.3710946e-03   7.3923907e-04   6.6016260e-10   1.8111192e-11   7.4535805e-18   1.5235901e-03   3.0124495e-14   1.1691773e-03   2.8495484e-12   4.4153412e-14   1.1601455e-03   3.3867594e-04   3.3860384e-08   9.2185101e-12   2.5300214e-17   2.8760534e-04   1.5318645e-12   2.5357229e-04   1.3919122e-11  -2.9000000e+00
   6.0563791e-19   1.7020576e-02   2.0812301e-11   2.8911659e-10   4.7620753e-12   1.3228047e-18   2.1521944e-04   3.2186068e-16   3.6462045e-05   1.2145502e-13   3.8691829e-18   2.1526267e-02   9.6341740e-07   8.7621234e-10   5.8494731e-11   3.8088204e-17   3.6597255e-03   3.6758822e-15   9.7965320e-04   3.7060442e-12   3.2960299e-15   6.2810219e-03   1.2798548e-03   2.0740752e-09   4.9056445e-11   3.4953729e-17   1.6095561e-03   2.2637867e-13   1.3009980e-03   1.3191033e-11   2.0700011e-13   1.1870488e-03   3.7345056e-04   1.8462417e-07   2.5276151e-11   1.1634888e-16   3.0001704e-04   1.0155663e-11   2.6580674e-04   6.5364869e-11  -2.8000000e+00
   2.5704669e-18   1.2866011e-02   6.0728410e-11   7.8560184e-10   1.4623799e-11   5.6221025e-18   3.5316889e-04   1.2530796e-15   6.2849896e-05   4.2797377e-13   1.4093266e-17   2.1193667e-02   2.3973316e-06   2.3693477e-09   1.5753007e-10   1.4063137e-16   4.3213869e-03   1.9810458e-14   1.4448306e-03   1.3716296e-11   1.1374345e-14   6.1918952e-03   1.8176073e-03   6.9984411e-09   1.2989552e-10   1.6134476e-16   1.6827658e-03   1.6089070e-12   1.4097083e-03   6.0376550e-11   1.0235315e-12   1.2081779e-03   4.0886024e-04   9.5787570e-07   6.7729445e-11   5.1251151e-16   3.1151179e-04   6.2193009e-11   2.7687977e-04   2.9045493e-10  -2.7000000e+00
   1.0579089e-17   9.4722169e-03   1.7206775e-10   2.0750990e-09   4.3593604e-11   2.3185553e-17   5.6459706e-04   4.7365723e-15   1.0554486e-04   1.4633105e-12   4.9425832e-17   2.0827695e-02   5.7630725e-06   6.2428896e-09   4.1361367e-10   5.1878307e-16   4.8752819e-03   1.0991388e-13   1.9952266e-03   5.0522819e-11   3.7808324e-14   6.1099635e-03   2.2259241e-03   2.6077874e-08   3.3630216e-10   7.2542210e-16   1.7475938e-03   1.0695259e-11   1.5000915e-03   2.6919855e-10   4.9685708e-12   1.2181656e-03   4.4048048e-04   4.4027060e-06   1.7773308e-10   2.1751740e-15   3.2228729e-04   3.5512717e-10   2.8699012e-04   1.2242900e-09  -2.6000000e+00
   4.2220353e-17   6.7920690e-03   4.7346213e-10   5.3290072e-09   1.2615660e-10   9.2783933e-17   8.7964265e-04   1.7384179e-14   1.7274534e-04   4.8548601e-12   1.6701089e-16   2.0427196e-02   1.3389873e-05   1.6028295e-08   1.0588769e-09   1.9172851e-15   5.3280626e-03   6.1875426e-13   2.5823225e-03   1.8583402e-10   1.2144584e-13   6.0461740e-03   2.5038070e-03   1.0636086e-07   8.5150174e-10   3.1542985e-15   1.8065578e-03   6.6126423e-11   1.5764181e-03   1.1560153e-09   2.2465999e-11   1.2174069e-03   4.6675475e-04   1.7175919e-05   4.6003432e-10   8.9264369e-15   3.3245809e-04   1.9034174e-09   2.9629474e-04   4.9070715e-09  -2.5000000e+00
   1.6339279e-16   4.7435250e-03   1.2653047e-09   1.3307351e-08   3.5444578e-10   3.6031918e-16   1.3361462e-03   6.1955450e-14   2.7567426e-04   1.5629360e-11   5.4422942e-16   1.9993150e-02   3.0079396e-05   4.0100865e-08   2.6433731e-09   7.0904393e-15   5.6975901e-03   3.4754959e-12   3.1532095e-03   6.8258231e-10   3.7946760e-13   6.0172681e-03   2.7108280e-03   4.5764356e-07   2.1088416e-09   1.3213054e-14   1.8609930e-03   3.7965307e-10   1.6420519e-03   4.7461277e-09   9.5404480e-11   1.2102933e-03   4.9172551e-04   5.4931248e-05   1.2038866e-09   3.5491034e-14   3.4206724e-04   9.6209870e-09   3.0491511e-04   1.8744584e-08  -2.4000000e+00
   6.1317072e-16   3.2266732e-03   3.2845713e-09   3.2317930e-08   9.6687997e-10   1.3579564e-15   1.9795322e-03   2.1442322e-13   4.2914867e-04   4.8823994e-11   1.7122788e-15   1.9530394e-02   6.5338317e-05   9.7776301e-08   6.4355770e-09   2.6107867e-14   6.0031051e-03   1.9159863e-11   3.6701521e-03   2.4938811e-09   1.1667128e-12   6.0412114e-03   2.8985836e-03   1.9892303e-06   5.1097555e-09   5.3251559e-14   1.9116643e-03   2.0268100e-09   1.6993623e-03   1.8556865e-08   3.9139243e-10   1.2011776e-03   5.2186095e-04   1.2946822e-04   3.4423010e-09   1.3688696e-13   3.5111606e-04   4.6007834e-08   3.1292976e-04   6.8358944e-08  -2.3000000e+00
   2.2313493e-15   2.1378072e-03   8.2830376e-09   7.6343588e-08   2.5610078e-09   4.9670065e-15   2.8617059e-03   7.2071504e-13   6.5201832e-04   1.4799820e-10   5.2086541e-15   1.9049564e-02   1.3713024e-04   2.3239735e-07   1.5282620e-08   9.5020922e-14   6.2608786e-03   1.0217063e-10   4.1171613e-03   9.0000877e-09   3.5864146e-12   6.1196198e-03   3.0781211e-03   8.3540909e-06   1.2117366e-08   2.0654915e-13   1.9590606e-03   1.0095255e-08   1.7500435e-03   6.9019710e-08   1.5499443e-09   1.1919582e-03   5.6569042e-04   2.1331010e-04   1.2475250e-08   5.1263026e-13   3.5958933e-04   2.0858245e-07   3.2038498e-04   2.3827498e-07  -2.2000000e+00
   7.8739288e-15   1.3795738e-03   2.0294847e-08   1.7544888e-07   6.5871904e-09   1.7633674e-14   4.0387383e-03   2.3528164e-12   9.6736193e-04   4.3532543e-10   1.5341789e-14   1.8568492e-02   2.7738549e-04   5.3869952e-07   3.5405300e-08   3.3928430e-13   6.4829082e-03   5.2096391e-10   4.4946567e-03   3.1817807e-08   1.1195085e-11   6.2238771e-03   3.2370451e-03   3.2752275e-05   2.8146815e-08   7.7181031e-13   2.0034567e-03   4.7110390e-08   1.7954331e-03   2.4435267e-07   5.8012506e-09   1.1830950e-03   6.3380804e-04   2.8074897e-04   5.9937432e-08   1.8651897e-12   3.6747925e-04   8.9675394e-07   3.2732801e-04   7.9385457e-07  -2.1000000e+00
   2.6943461e-14   8.6713005e-04   4.8320284e-08   3.9232901e-07   1.6454278e-08   6.0766075e-14   5.5672323e-03   7.4606887e-12   1.4023277e-03   1.2425379e-09   4.3812667e-14   1.8111834e-02   5.3795384e-04   1.2187865e-06   8.0037582e-08   1.1812450e-12   6.6772261e-03   2.5196594e-09   4.8110890e-03   1.0933690e-07   3.5767979e-11   6.3125570e-03   3.3725467e-03   1.1737273e-04   6.4194794e-08   2.7816541e-12   2.0449184e-03   2.0677787e-07   1.8365839e-03   8.2446658e-07   2.0508858e-08   1.1769433e-03   7.2149475e-04   3.3467382e-04   3.2719023e-07   6.5972755e-12   3.7483404e-04   3.6361022e-06   3.3386219e-04   2.5197404e-06  -2.0000000e+00
   8.9403285e-14   5.3086316e-04   1.1181183e-07   8.5377841e-07   3.9919796e-08   2.0327474e-13   7.4994417e-03   2.2981076e-11   1.9875215e-03   3.4414925e-09   1.2140447e-13   1.7707982e-02   9.9149003e-04   2.6947323e-06   1.7660010e-07   3.9935090e-12   6.8488615e-03   1.1504499e-08   5.0770651e-03   3.6294265e-07   1.1647745e-10   6.3588988e-03   3.4958980e-03   3.7026373e-04   1.4480105e-07   9.6806199e-12   2.0833397e-03   8.5623941e-07   1.8742762e-03   2.6536161e-06   7.0808677e-08   1.1794422e-03   8.0634529e-04   3.8598234e-04   1.8406080e-06   2.2721925e-11   3.8191047e-04   1.3575265e-05   3.4029975e-04   7.5281273e-06  -1.9000000e+00
   2.8766837e-13   3.1654199e-04   2.5149682e-07   1.8084552e-06   9.4074915e-08   6.6015472e-13   9.8774177e-03   6.8769634e-11   2.7558826e-03   9.2497324e-09   3.2630903e-13   1.7383907e-02   1.7158312e-03   5.8322680e-06   3.8045632e-07   1.3081107e-11   7.0008331e-03   4.9483740e-08   5.3025040e-03   1.1587010e-06   3.8158425e-10   6.3568403e-03   3.6247207e-03   9.3664271e-04   3.2996764e-07   3.2567910e-11   2.1185224e-03   3.3509691e-06   1.9091810e-03   8.1434860e-06   2.5436195e-07   1.1953127e-03   8.7727838e-04   4.3866476e-04   9.7946719e-06   7.6825177e-11   3.8966150e-04   4.3436103e-05   3.4766576e-04   2.0520767e-05  -1.8000000e+00
   8.9757277e-13   1.8383002e-04   5.4997218e-07   3.7291533e-06   2.1536963e-07   2.0815519e-12   1.2726656e-02   1.9993661e-10   3.7410402e-03   2.4124611e-08   8.4910456e-13   1.7159741e-02   2.7536954e-03   1.2378202e-05   8.0061840e-07   4.1482590e-11   7.1348962e-03   2.0043038e-07   5.4956153e-03   3.5473517e-06   1.2437850e-09   6.3140383e-03   3.7833469e-03   1.7251386e-03   8.0135755e-07   1.0602886e-10   2.1503074e-03   1.2388301e-05   1.9423062e-03   2.3733902e-05   1.0289956e-06   1.2166758e-03   9.3103411e-04   4.8738885e-04   4.1463162e-05   2.6408092e-10   4.0105740e-04   1.0488402e-04   3.5939632e-04   4.8163690e-05  -1.7000000e+00
   2.7157306e-12   1.0397235e-04   1.1694848e-06   7.4872635e-06   4.7904195e-07   6.3730897e-12   1.6049876e-02   5.6479564e-10   4.9752044e-03   6.1058198e-08   2.1329900e-12   1.7044107e-02   4.0682374e-03   2.5788192e-05   1.6466959e-06   1.2736660e-10   7.2520150e-03   7.6493846e-07   5.6627974e-03   1.0393581e-05   4.0478876e-09   6.2458475e-03   4.0085120e-03   2.4087686e-03   2.2771787e-06   3.3441060e-10   2.1788384e-03   4.2985513e-05   1.9760482e-03   6.4908350e-05   5.0478622e-06   1.2335879e-03   9.7439675e-04   5.3852106e-04   1.2010672e-04   1.0479353e-09   4.2317762e-04   1.8156621e-04   3.8646816e-04   9.2122952e-05  -1.6000000e+00
   7.9678995e-12   5.7267658e-05   2.4186975e-06   1.4639111e-05   1.0353784e-06   1.8948698e-11   1.9821633e-02   1.5503418e-09   6.4867037e-03   1.4996292e-07   5.1594194e-12   1.7031783e-02   5.5406391e-03   5.2693384e-05   3.3131404e-06   3.7882719e-10   7.3526544e-03   2.7534224e-06   5.8091109e-03   2.9087775e-05   1.3511173e-08   6.1704822e-03   4.3360521e-03   2.8884133e-03   8.0550178e-06   1.0232622e-09   2.2052253e-03   1.3690029e-04   2.0167829e-03   1.6205632e-04   2.8999275e-05   1.2435317e-03   1.0160880e-03   6.1240599e-04   2.1978622e-04   6.4265516e-09   4.6513537e-04   2.5411384e-04   4.5142505e-04   1.4655292e-04  -1.5000000e+00
   2.2669504e-11   3.0715566e-05   4.8662481e-06   2.7877279e-05   2.1748250e-06   5.4717211e-11   2.3984467e-02   4.1355537e-09   8.2973333e-03   3.5742406e-07   1.2005372e-11   1.7107104e-02   7.0178953e-03   1.0520929e-04   6.5290356e-06   1.0922595e-09   7.4370110e-03   9.3561385e-06   5.9393341e-03   7.7507383e-05   4.8831611e-08   6.1056387e-03   4.7646037e-03   3.2330888e-03   3.3429832e-05   3.0471121e-09   2.2333268e-03   3.7845027e-04   2.0815857e-03   3.5271664e-04   1.4352719e-04   1.2504775e-03   1.0602718e-03   7.2552737e-04   2.9958591e-04   6.8895015e-08   5.2581612e-04   3.3396755e-04   5.5268967e-04   2.1650588e-04  -1.4000000e+00
   6.2543518e-11   1.6040810e-05   9.5264370e-06   5.1712077e-05   4.4403554e-06   1.5347440e-10   2.8447178e-02   1.0721168e-08   1.0419707e-02   8.2669916e-07   2.6976529e-11   1.7250548e-02   8.3662940e-03   2.0392670e-04   1.2625259e-05   3.0552023e-09   7.5053088e-03   3.0020426e-05   6.0599047e-03   1.9529516e-04   2.0396336e-07   6.0649821e-03   5.2487358e-03   3.5403178e-03   1.4437478e-04   8.9171533e-09   2.2742083e-03   8.3335678e-04   2.2159039e-03   6.4144629e-04   3.7243282e-04   1.2890215e-03   1.1199165e-03   8.4701815e-04   3.6154563e-04   1.0389083e-06   5.9306830e-04   4.4353354e-04   6.5236322e-04   3.5200334e-04  -1.3000000e+00
   1.6732706e-10   8.1558251e-06   1.8150688e-05   9.3453849e-05   8.8136116e-06   4.1818773e-10   3.3085667e-02   2.7013672e-08   1.2854827e-02   1.8555765e-06   5.9351982e-11   1.7439109e-02   9.4884216e-03   3.8075886e-04   2.4019424e-05   8.2975001e-09   7.5583379e-03   9.0811430e-05   6.1824886e-03   4.5877260e-04   1.0099876e-06   6.0530792e-03   5.7315112e-03   3.8732941e-03   5.5002225e-04   2.6561573e-08   2.3552332e-03   1.4127511e-03   2.5256801e-03   9.8038197e-04   5.7003202e-04   1.4525868e-03   1.2264177e-03   9.4875365e-04   4.2080413e-04   1.8630856e-05   6.6061206e-04   5.7553308e-04   7.6642662e-04   6.3454855e-04  -1.2000000e+00
   4.3410577e-10   4.0367596e-06   3.3665839e-05   1.6455799e-04   1.7010368e-05   1.1071074e-09   3.7746592e-02   6.6158818e-08   1.5590087e-02   4.0418643e-06   1.3151460e-10   1.7645278e-02   1.0310401e-02   6.8053882e-04   4.5122726e-05   2.1903025e-08   7.5985939e-03   2.5733727e-04   6.3305354e-03   9.7991210e-04   5.6746711e-06   6.0626743e-03   6.1749379e-03   4.2515830e-03   1.4463170e-03   9.0170207e-08   2.5296936e-03   1.9911257e-03   3.1251959e-03   1.3314988e-03   8.1837747e-04   1.6831014e-03   1.4597527e-03   1.0408757e-03   4.8857337e-04   2.0555447e-04   7.4129229e-04   7.1101346e-04   9.9855064e-04   9.0166773e-04  -1.1000000e+00
   1.0921263e-09   1.9447592e-06   6.0803868e-05   2.8236128e-04   3.1928953e-05   2.8480992e-09   4.2253849e-02   1.5750062e-07   1.8597895e-02   8.5439757e-06   3.0629568e-10   1.7829405e-02   1.0788795e-02   1.1617232e-03   8.4093679e-05   5.6285067e-08   7.6327298e-03   6.7169143e-04   6.5510506e-03   1.8421313e-03   3.3535981e-05   6.0793867e-03   6.5723938e-03   4.7010392e-03   2.4311313e-03   4.3935898e-07   2.8576705e-03   2.5743273e-03   3.8680888e-03   1.7069376e-03   1.1521425e-03   1.9140942e-03   1.7462698e-03   1.1735155e-03   6.5474009e-04   4.8647382e-04   9.6830104e-04   9.1705961e-04   1.3034038e-03   1.1666193e-03  -1.0000000e+00
   2.6644116e-09   9.1181548e-07   1.0696303e-04   4.7216959e-04   5.8299035e-05   7.1209078e-09   4.6417717e-02   3.6449636e-07   2.1835083e-02   1.7527404e-05   7.8194895e-10   1.7915093e-02   1.0948543e-02   1.8960668e-03   1.5630803e-04   1.4118446e-07   7.6765297e-03   1.5607009e-03   6.9351575e-03   2.9816101e-03   1.9298165e-04   6.0893974e-03   6.9328599e-03   5.2805783e-03   3.1350589e-03   3.4987071e-06   3.3297520e-03   3.2142712e-03   4.4949900e-03   2.1409835e-03   1.4717982e-03   2.2143193e-03   1.9645924e-03   1.5844561e-03   1.0660960e-03   7.1385870e-04   1.3451311e-03   1.4604189e-03   1.6356015e-03   1.5707112e-03  -9.0000000e-01
   6.3035476e-09   4.1599967e-07   1.8332224e-04   7.6954524e-04   1.0357277e-04   1.7306238e-08   5.0046224e-02   8.2005764e-07   2.5243198e-02   3.4894616e-05   2.2238216e-09   1.7796399e-02   1.0929183e-02   2.9530325e-03   2.9112600e-04   3.4741648e-07   7.7637257e-03   3.0839530e-03   7.6483851e-03   4.1954082e-03   9.2297050e-04   6.0954615e-03   7.2639787e-03   6.0017102e-03   3.6205990e-03   3.8149793e-05   3.8391747e-03   3.9132098e-03   4.9934041e-03   2.6529435e-03   1.9157091e-03   2.5265872e-03   2.4756780e-03   2.1140539e-03   1.5988386e-03   1.3110190e-03   1.8517447e-03   1.9022750e-03   2.2579383e-03   2.0768094e-03  -8.0000000e-01
   1.4462037e-08   1.8465363e-07   3.0619353e-04   1.2224871e-03   1.7907975e-04   4.0891554e-08   5.2958100e-02   1.7937316e-06   2.8749686e-02   6.7419638e-05   6.9170816e-09   1.7383448e-02   1.0949629e-02   4.3460890e-03   5.4363786e-04   8.4658579e-07   7.9576587e-03   5.0651269e-03   8.9270615e-03   5.3301525e-03   2.5771848e-03   6.1826802e-03   7.5785306e-03   6.7309653e-03   4.0161275e-03   4.1791791e-04   4.2966125e-03   4.6112198e-03   5.4640789e-03   3.2974348e-03   2.6218486e-03   3.2609294e-03   3.0732837e-03   2.7597993e-03   2.3767095e-03   2.1809045e-03   2.6195862e-03   2.5970197e-03   2.7622421e-03   2.7122422e-03  -7.0000000e-01
   3.2176712e-08   7.9732164e-08   4.9853750e-04   1.8930113e-03   3.0142594e-04   9.3952657e-08   5.4996383e-02   3.8146238e-06   3.2269903e-02   1.2641701e-04   2.2712266e-08   1.6618985e-02   1.1162701e-02   5.9811785e-03   1.0075873e-03   2.0789875e-06   8.3557411e-03   7.1220131e-03   1.0878108e-02   6.3848552e-03   4.0287460e-03   6.7129589e-03   7.8966459e-03   7.3125165e-03   4.4123810e-03   2.3881528e-03   4.7618922e-03   5.2494420e-03   5.9909630e-03   4.3109898e-03   3.4391961e-03   4.0759390e-03   4.0931036e-03   3.7957076e-03   3.3456718e-03   3.0560691e-03   3.5818670e-03   3.5419256e-03   3.7233867e-03   3.5255939e-03  -6.0000000e-01
   6.9427403e-08   3.3485052e-08   7.9148448e-04   2.8574594e-03   4.9405089e-04   2.0994926e-07   5.6041511e-02   7.8875822e-06   3.5709798e-02   2.3004864e-04   7.6614537e-08   1.5459628e-02   1.1590372e-02   7.7068913e-03   1.8040132e-03   5.3061571e-06   9.0603035e-03   9.0771897e-03   1.3151319e-02   7.4528016e-03   4.9713387e-03   8.0737405e-03   8.2592489e-03   7.7533549e-03   5.2324311e-03   4.5598280e-03   5.7228351e-03   5.8420248e-03   6.6379199e-03   5.8334265e-03   4.5882212e-03   5.2493707e-03   5.2486687e-03   5.1031887e-03   4.6013884e-03   4.3824509e-03   4.7371659e-03   4.7828741e-03   4.9884466e-03   4.7781648e-03  -5.0000000e-01
   1.4528119e-07   1.3675418e-08   1.2256050e-03   4.2047326e-03   7.8876945e-04   4.5639313e-07   5.6022558e-02   1.5857994e-05   3.8969075e-02   4.0628688e-04   2.6384192e-07   1.3871824e-02   1.2197532e-02   9.4214282e-03   3.0001021e-03   1.4760878e-05   1.0095181e-02   1.0967416e-02   1.5197545e-02   8.6306615e-03   5.8886972e-03   9.3816436e-03   8.8331063e-03   8.2789800e-03   7.0652455e-03   5.8048380e-03   7.6750896e-03   6.5761640e-03   7.5105735e-03   7.3525547e-03   6.2803017e-03   6.8042661e-03   6.8625732e-03   6.6334192e-03   6.2110966e-03   6.0857926e-03   6.3620112e-03   6.3934285e-03   6.5622636e-03   6.4003220e-03  -4.0000000e-01
   2.9484450e-07   5.4304183e-09   1.8515737e-03   6.0316538e-03   1.2270217e-03   9.6533324e-07   5.4925197e-02   3.1001053e-05   4.1944685e-02   6.9638400e-04   9.3641341e-07   1.1863393e-02   1.2955758e-02   1.1090976e-02   4.4987785e-03   4.7207062e-05   1.1333946e-02   1.2844743e-02   1.6823224e-02   9.9426930e-03   7.2880358e-03   1.0138769e-02   1.0204174e-02   9.4899013e-03   8.6338111e-03   7.2520884e-03   9.3725141e-03   8.1053263e-03   8.8222754e-03   8.5684316e-03   8.4025165e-03   8.8176135e-03   8.9751032e-03   8.7383161e-03   8.2553958e-03   7.9906269e-03   8.3685171e-03   8.5005421e-03   8.6920288e-03   8.4949701e-03  -3.0000000e-01
   5.8036732e-07   2.0963352e-09   2.7297914e-03   8.4348522e-03   1.8604572e-03   1.9871327e-06   5.2795167e-02   5.8930153e-05   4.4534563e-02   1.1584346e-03   3.4591213e-06   9.5362664e-03   1.3841849e-02   1.2696803e-02   6.0796708e-03   1.7680400e-04   1.2569743e-02   1.4690883e-02   1.8133835e-02   1.1311061e-02   9.0799704e-03   1.0920906e-02   1.2948856e-02   1.1525126e-02   9.9532285e-03   9.0922785e-03   1.0781582e-02   1.0674518e-02   1.0942145e-02   9.7803037e-03   1.0966428e-02   1.1354084e-02   1.1469199e-02   1.1259586e-02   1.0853917e-02   1.0665578e-02   1.0970193e-02   1.1061413e-02   1.1217185e-02   1.1073024e-02  -2.0000000e-01
   1.1080694e-06   7.8660401e-10   3.9285063e-03   1.1499008e-02   2.7504115e-03   3.9818962e-06   4.9736397e-02   1.0892768e-04   4.6641650e-02   1.8702724e-03   1.3259358e-05   7.1094079e-03   1.4815710e-02   1.4213838e-02   7.5927433e-03   7.2444386e-04   1.3683671e-02   1.6439622e-02   1.9274712e-02   1.2611404e-02   1.1022897e-02   1.2791384e-02   1.5270195e-02   1.4073016e-02   1.1815735e-02   1.0772085e-02   1.2741956e-02   1.3202087e-02   1.3485049e-02   1.1833140e-02   1.4026983e-02   1.4345904e-02   1.4499957e-02   1.4406670e-02   1.4152539e-02   1.3927672e-02   1.4214037e-02   1.4226190e-02   1.4276294e-02   1.4178463e-02  -1.0000000e-01
   2.0522107e-06   2.8684993e-10   5.5200313e-03   1.5281983e-02   3.9658260e-03   7.7691244e-06   4.5903592e-02   1.9578647e-04   4.8178305e-02   2.9305733e-03   5.1762165e-05   4.8646701e-03   1.5818594e-02   1.5637385e-02   9.1118693e-03   2.6924237e-03   1.4772869e-02   1.8044713e-02   2.0329531e-02   1.3757216e-02   1.3817942e-02   1.5783822e-02   1.7112788e-02   1.6777014e-02   1.4402265e-02   1.2684038e-02   1.5132818e-02   1.5724638e-02   1.5858580e-02   1.5330165e-02   1.7784280e-02   1.8031464e-02   1.8163394e-02   1.8014656e-02   1.7718119e-02   1.7548074e-02   1.7841794e-02   1.7879718e-02   1.7946837e-02   1.7939431e-02   0.0000000e+00
   3.6873713e-06   1.0164686e-10   7.5748265e-03   1.9798231e-02   5.5792444e-03   1.4763260e-05   4.1489820e-02   3.4219433e-04   4.9071193e-02   4.4567519e-03   1.9970749e-04   3.0422731e-03   1.6797503e-02   1.7028889e-02   1.1060549e-02   6.9334841e-03   1.6269056e-02   1.9551867e-02   2.1323712e-02   1.4730703e-02   1.7661273e-02   1.8768156e-02   1.9880140e-02   1.9216296e-02   1.7386419e-02   1.5780490e-02   1.7830789e-02   1.8357809e-02   1.9087944e-02   1.8981047e-02   2.2032302e-02   2.2160723e-02   2.2303505e-02   2.2144982e-02   2.1877115e-02   2.1744807e-02   2.2016218e-02   2.2063697e-02   2.2181381e-02   2.2202202e-02   1.0000000e-01
   6.4286074e-06   3.4995627e-11   1.0153502e-02   2.5002756e-02   7.6607070e-03   2.7329548e-05   3.6710424e-02   5.8157875e-04   4.9266569e-02   6.5781861e-03   7.2913144e-04   1.7568451e-03   1.7735590e-02   1.8581113e-02   1.4108361e-02   1.1669172e-02   1.8809341e-02   2.1155110e-02   2.2269364e-02   1.5566566e-02   2.1416754e-02   2.1951152e-02   2.3285142e-02   2.2188923e-02   2.0599771e-02   1.9761485e-02   2.1142954e-02   2.1562796e-02   2.2952987e-02   2.2511327e-02   2.6556483e-02   2.6657510e-02   2.6862473e-02   2.6769153e-02   2.6626430e-02   2.6519334e-02   2.6817066e-02   2.6769850e-02   2.6782639e-02   2.6748012e-02   2.0000000e-01
   1.0876997e-05   1.1704613e-11   1.3297187e-02   3.0778590e-02   1.0269658e-02   4.9298861e-05   3.1785165e-02   9.6114249e-04   4.8735600e-02   9.4236529e-03   2.3327537e-03   9.7842745e-04   1.8673371e-02   2.0635162e-02   1.8156366e-02   1.5730430e-02   2.2255629e-02   2.3168582e-02   2.3217543e-02   1.6345570e-02   2.4893878e-02   2.5198921e-02   2.6668935e-02   2.6188295e-02   2.4573372e-02   2.3568338e-02   2.4939828e-02   2.5725939e-02   2.6506055e-02   2.6184057e-02   3.1526481e-02   3.1545562e-02   3.1771366e-02   3.1685912e-02   3.1521804e-02   3.1412437e-02   3.1783903e-02   3.1773397e-02   3.1780471e-02   3.1712454e-02   3.0000000e-01
   1.7865266e-05   3.8025028e-12   1.7017167e-02   3.6930967e-02   1.3445362e-02   8.6678591e-05   2.6920791e-02   1.5445673e-03   4.7479053e-02   1.3102717e-02   5.7775167e-03   5.8004214e-04   1.9714403e-02   2.3394728e-02   2.2166405e-02   1.9684684e-02   2.5635292e-02   2.5730538e-02   2.4282509e-02   1.7236870e-02   2.8293319e-02   2.8365144e-02   3.0400440e-02   3.0398938e-02   2.8982250e-02   2.7526152e-02   2.9132827e-02   2.9854916e-02   3.0062943e-02   2.9731657e-02   3.6588674e-02   3.6556312e-02   3.6831890e-02   3.6767480e-02   3.6551063e-02   3.6431613e-02   3.6808156e-02   3.6850696e-02   3.6834267e-02   3.6754144e-02   4.0000000e-01
   2.8495361e-05   1.1997754e-12   2.1285087e-02   4.3190989e-02   1.7196719e-02   1.4858493e-04   2.2296129e-02   2.4135732e-03   4.5530439e-02   1.7682180e-02   1.0204589e-02   4.1154809e-04   2.0986362e-02   2.6505867e-02   2.5737246e-02   2.3701547e-02   2.8585479e-02   2.8515807e-02   2.5601961e-02   1.8587417e-02   3.1663331e-02   3.1599021e-02   3.4256287e-02   3.4323027e-02   3.3033936e-02   3.1938157e-02   3.3242162e-02   3.3681312e-02   3.3638208e-02   3.3078556e-02   4.1467107e-02   4.1404371e-02   4.1765332e-02   4.1771549e-02   4.1599288e-02   4.1454215e-02   4.1735809e-02   4.1783409e-02   4.1697604e-02   4.1619087e-02   5.0000000e-01
   4.4158258e-05   3.6762076e-13   2.6025347e-02   4.9230392e-02   2.1492763e-02   2.4839550e-04   1.8051366e-02   3.6672655e-03   4.2956683e-02   2.3160395e-02   1.3799940e-02   3.5314044e-04   2.2530311e-02   2.9406731e-02   2.9040741e-02   2.7453858e-02   3.1263730e-02   3.1113381e-02   2.7269320e-02   2.0900176e-02   3.4986184e-02   3.4736744e-02   3.7619106e-02   3.7827144e-02   3.6791952e-02   3.6055013e-02   3.6924692e-02   3.7288323e-02   3.6987546e-02   3.6305235e-02   4.6035154e-02   4.5905375e-02   4.6310824e-02   4.6342409e-02   4.6214389e-02   4.6078320e-02   4.6308537e-02   4.6368422e-02   4.6239378e-02   4.6190651e-02   6.0000000e-01
   6.6527755e-05   1.0937663e-13   3.1111330e-02   5.4687279e-02   2.6255343e-02   4.0507604e-04   1.4282418e-02   5.4180756e-03   3.9855631e-02   2.9443876e-02   1.6261583e-02   3.3100634e-04   2.4212822e-02   3.1901436e-02   3.2139111e-02   3.0753326e-02   3.3732938e-02   3.3435931e-02   2.9344084e-02   2.4307026e-02   3.8048142e-02   3.7368456e-02   4.0356207e-02   4.0840012e-02   4.0118025e-02   3.9429706e-02   4.0087565e-02   4.0445029e-02   3.9993442e-02   3.9347919e-02   5.0013335e-02   4.9802264e-02   5.0231090e-02   5.0271713e-02   5.0169536e-02   5.0050421e-02   5.0259120e-02   5.0345753e-02   5.0210967e-02   5.0192670e-02   7.0000000e-01
   9.7526310e-05   3.1595936e-14   3.6366909e-02   5.9200527e-02   3.1355560e-02   6.4457015e-04   1.1040490e-02   7.7832421e-03   3.6350199e-02   3.6331720e-02   1.8133781e-02   3.0666241e-04   2.5808668e-02   3.4039826e-02   3.4934280e-02   3.3618329e-02   3.5926013e-02   3.5608052e-02   3.1854901e-02   2.8027324e-02   4.0513953e-02   3.9285442e-02   4.2457972e-02   4.3216690e-02   4.2713896e-02   4.2054053e-02   4.2601834e-02   4.2976269e-02   4.2501228e-02   4.1931346e-02   5.3125329e-02   5.2854635e-02   5.3315091e-02   5.3368088e-02   5.3286479e-02   5.3185853e-02   5.3369218e-02   5.3467717e-02   5.3323859e-02   5.3321701e-02   8.0000000e-01
   1.3927341e-04   8.8609565e-15   4.1574057e-02   6.2448602e-02   3.6615312e-02   1.0010592e-03   8.3361481e-03   1.0871268e-02   3.2579603e-02   4.3513276e-02   1.9814283e-02   2.6322425e-04   2.7158377e-02   3.5863819e-02   3.7328451e-02   3.6090267e-02   3.7799050e-02   3.7761148e-02   3.4611908e-02   3.1170003e-02   4.2156438e-02   4.0415852e-02   4.3818007e-02   4.4791808e-02   4.4466641e-02   4.3892034e-02   4.4353990e-02   4.4784699e-02   4.4296609e-02   4.3749637e-02   5.5185563e-02   5.4864820e-02   5.5361669e-02   5.5436230e-02   5.5375778e-02   5.5288836e-02   5.5436234e-02   5.5535206e-02   5.5382774e-02   5.5391529e-02   9.0000000e-01
   1.9404512e-04   2.4123261e-15   4.6486565e-02   6.4187107e-02   4.1814788e-02   1.5178114e-03   6.1466644e-03   1.4763703e-02   2.8688715e-02   5.0583076e-02   2.1406814e-02   1.9988364e-04   2.8211378e-02   3.7359472e-02   3.9284364e-02   3.8175552e-02   3.9366153e-02   3.9904885e-02   3.7158471e-02   3.3508607e-02   4.2898578e-02   4.0716590e-02   4.4336826e-02   4.5479792e-02   4.5347227e-02   4.4883759e-02   4.5259823e-02   4.5768791e-02   4.5207504e-02   4.4634897e-02   5.6072195e-02   5.5703004e-02   5.6233118e-02   5.6331720e-02   5.6291878e-02   5.6215167e-02   5.6323556e-02   5.6422448e-02   5.6267754e-02   5.6282921e-02   1.0000000e+00
   2.6429466e-04   6.3747535e-16   5.0848866e-02   6.4279042e-02   4.6706016e-02   2.2472611e-03   4.4251411e-03   1.9493822e-02   2.4816979e-02   5.7074075e-02   2.2865848e-02   1.2985494e-04   2.8978141e-02   3.8497182e-02   4.0800621e-02   3.9865032e-02   4.0641236e-02   4.1876787e-02   3.9105931e-02   3.5180413e-02   4.2788201e-02   4.0217522e-02   4.4020535e-02   4.5268538e-02   4.5346336e-02   4.4998544e-02   4.5261928e-02   4.5857454e-02   4.5163673e-02   4.4561802e-02   5.5731921e-02   5.5313300e-02   5.5872586e-02   5.5994546e-02   5.5975775e-02   5.5910007e-02   5.5978641e-02   5.6079584e-02   5.5930213e-02   5.5944957e-02   1.1000000e+00
   3.5280238e-04   1.6350506e-16   5.4418006e-02   6.2712577e-02   5.1031625e-02   3.2499155e-03   3.1099512e-03   2.5025148e-02   2.1088439e-02   6.2506493e-02   2.4126343e-02   7.0560715e-05   2.9483947e-02   3.9260024e-02   4.1883448e-02   4.1145151e-02   4.1583861e-02   4.3428463e-02   4.0329298e-02   3.6331996e-02   4.1978608e-02   3.9037430e-02   4.2995398e-02   4.4203249e-02   4.4480688e-02   4.4239669e-02   4.4357798e-02   4.5039434e-02   4.4183460e-02   4.3604380e-02   5.4187011e-02   5.3714348e-02   5.4302575e-02   5.4451312e-02   5.4459676e-02   5.4411760e-02   5.4440418e-02   5.4544059e-02   5.4404267e-02   5.4405700e-02   1.2000000e+00
   4.6303223e-04   4.0701485e-17   5.6986114e-02   5.9603178e-02   5.4547035e-02   4.5917029e-03   2.1332975e-03   3.1233889e-02   1.7604147e-02   6.6445595e-02   2.5146852e-02   3.1635415e-05   2.9749025e-02   3.9645889e-02   4.2535000e-02   4.1992480e-02   4.2099122e-02   4.4369628e-02   4.0858674e-02   3.7039265e-02   4.0663183e-02   3.7323920e-02   4.1449456e-02   4.2425443e-02   4.2804396e-02   4.2620373e-02   4.2650361e-02   4.3325105e-02   4.2359034e-02   4.1945376e-02   5.1536581e-02   5.0998338e-02   5.1622912e-02   5.1812141e-02   5.1860700e-02   5.1840713e-02   5.1829569e-02   5.1934844e-02   5.1803124e-02   5.1772837e-02   1.3000000e+00
   5.9976248e-04   9.8327175e-18   5.8400422e-02   5.5179575e-02   5.7043506e-02   6.3394835e-03   1.4281007e-03   3.7899854e-02   1.4437756e-02   6.8558934e-02   2.5905558e-02   1.1641417e-05   2.9784913e-02   3.9659592e-02   4.2750909e-02   4.2371786e-02   4.2082466e-02   4.4623336e-02   4.0754006e-02   3.7328971e-02   3.8947352e-02   3.5208188e-02   3.9496004e-02   4.0247629e-02   4.0442372e-02   4.0164091e-02   4.0348348e-02   4.0744362e-02   3.9896005e-02   3.9901723e-02   4.7983654e-02   4.7374810e-02   4.8040685e-02   4.8265904e-02   4.8346737e-02   4.8352646e-02   4.8299656e-02   4.8406608e-02   4.8285626e-02   4.8230026e-02   1.4000000e+00
   7.7002544e-04   2.3051344e-18   5.8578130e-02   4.9755950e-02   5.8369021e-02   8.5546453e-03   9.3286301e-04   4.4709943e-02   1.1634455e-02   6.8662642e-02   2.6388610e-02   3.5264012e-06   2.9597571e-02   3.9306745e-02   4.2522444e-02   4.2245471e-02   4.1461384e-02   4.4191186e-02   4.0061908e-02   3.7206766e-02   3.6780979e-02   3.2798562e-02   3.7082343e-02   3.8017012e-02   3.7646315e-02   3.7149388e-02   3.7451994e-02   3.7622305e-02   3.7113869e-02   3.7766905e-02   4.3809006e-02   4.3147416e-02   4.3851379e-02   4.4073834e-02   4.4126018e-02   4.4103428e-02   4.3990913e-02   4.4123286e-02   4.4054154e-02   4.4030212e-02   1.5000000e+00
   9.8433320e-04   5.2439114e-19   5.7514098e-02   4.3695026e-02   5.8444050e-02   1.1285017e-02   5.9452860e-04   5.1276659e-02   9.2128620e-03   6.6747822e-02   2.6585764e-02   8.8917828e-07   2.9193961e-02   3.8592336e-02   4.1842298e-02   4.1586630e-02   4.0207470e-02   4.3104832e-02   3.8814683e-02   3.6672951e-02   3.4195006e-02   3.0049496e-02   3.4258000e-02   3.5703329e-02   3.4839975e-02   3.4275616e-02   3.3522857e-02   3.4680535e-02   3.4371109e-02   3.5503233e-02   3.9174645e-02   3.8471375e-02   3.9222346e-02   3.9463980e-02   3.9485715e-02   3.9414229e-02   3.9250423e-02   3.9411707e-02   3.9384442e-02   3.9384137e-02   1.6000000e+00
   1.2580889e-03   1.1575232e-19   5.5280438e-02   3.7368102e-02   5.7269831e-02   1.4555698e-02   3.6963087e-04   5.7171450e-02   7.1690737e-03   6.2981809e-02   2.6496878e-02   1.9031648e-07   2.8591633e-02   3.7523096e-02   4.0712766e-02   4.0386012e-02   3.8330550e-02   4.1398142e-02   3.7042865e-02   3.5726316e-02   3.1561464e-02   2.6625993e-02   3.1445722e-02   3.2830818e-02   3.2506102e-02   3.1665038e-02   2.9643555e-02   3.1992228e-02   3.1998340e-02   3.2692084e-02   3.4153364e-02   3.3382160e-02   3.4233313e-02   3.4600010e-02   3.4719110e-02   3.4729213e-02   3.4576933e-02   3.4693460e-02   3.4562648e-02   3.4423498e-02   1.7000000e+00
   1.6129966e-03   2.4791331e-20   5.2018249e-02   3.1118110e-02   5.4927873e-02   1.8359797e-02   2.2415481e-04   6.1969580e-02   5.4819087e-03   5.7684038e-02   2.6151570e-02   3.5524126e-08   2.7829225e-02   3.6113509e-02   3.9153623e-02   3.8651010e-02   3.5871210e-02   3.9096481e-02   3.4790560e-02   3.4360163e-02   2.8759708e-02   2.2727940e-02   2.8574379e-02   2.9473859e-02   3.0528129e-02   2.8884581e-02   2.7665148e-02   2.9217266e-02   2.9759169e-02   2.9426366e-02   2.9252742e-02   2.8406935e-02   2.9341710e-02   2.9777233e-02   2.9954572e-02   2.9991333e-02   2.9841536e-02   2.9960323e-02   2.9759034e-02   2.9546333e-02   1.8000000e+00
   2.0782039e-03   5.1516675e-21   4.7922849e-02   2.5230684e-02   5.1570750e-02   2.2650392e-02   1.3257258e-04   6.5300254e-02   4.1184303e-03   5.1281352e-02   2.5634126e-02   5.9584021e-09   2.6970326e-02   3.4399156e-02   3.7204736e-02   3.6405911e-02   3.2890236e-02   3.6224235e-02   3.2117610e-02   3.2565018e-02   2.4845572e-02   1.9239595e-02   2.4447886e-02   2.6698044e-02   2.7701286e-02   2.6717121e-02   2.6647268e-02   2.7161084e-02   2.6422539e-02   2.6615059e-02   2.4892641e-02   2.3993789e-02   2.4881900e-02   2.5200466e-02   2.5270693e-02   2.5178733e-02   2.4955411e-02   2.5150562e-02   2.5064514e-02   2.5066342e-02   1.9000000e+00
   2.6908540e-03   1.0386211e-21   4.3224687e-02   1.9916297e-02   4.7405589e-02   2.7335182e-02   7.6458040e-05   6.6893903e-02   3.0390421e-03   4.4251407e-02   2.5079771e-02   9.2016778e-10   2.6090637e-02   3.2461274e-02   3.4918611e-02   3.3709209e-02   2.9438954e-02   3.2848638e-02   2.9064149e-02   3.0374969e-02   2.1111701e-02   1.5292322e-02   2.0299806e-02   2.3921252e-02   2.3883356e-02   2.5565960e-02   2.5746659e-02   2.6029713e-02   2.3139409e-02   2.3506404e-02   2.0609996e-02   1.9663635e-02   2.0521795e-02   2.0811643e-02   2.0997461e-02   2.1097042e-02   2.0924077e-02   2.1055997e-02   2.0822599e-02   2.0778737e-02   2.0000000e+00
   3.4957099e-03   2.0314802e-22   3.8168467e-02   1.5304242e-02   4.2672787e-02   3.2275255e-02   4.2992261e-05   6.6618247e-02   2.2017154e-03   3.7064553e-02   2.4608925e-02   1.3226658e-10   2.5249762e-02   3.0446776e-02   3.2354516e-02   3.0680505e-02   2.5523076e-02   2.9135862e-02   2.5599376e-02   2.7974433e-02   1.8259131e-02   1.0310765e-02   1.7489024e-02   1.9302403e-02   2.1842570e-02   2.4663472e-02   2.4728017e-02   2.5048279e-02   2.1608753e-02   1.9185773e-02   1.6627550e-02   1.5495460e-02   1.6407312e-02   1.6984133e-02   1.7380938e-02   1.7605145e-02   1.7389472e-02   1.7485169e-02   1.7209089e-02   1.7061813e-02   2.1000000e+00
   4.5435453e-03   3.8547856e-23   3.2993033e-02   1.1447181e-02   3.7623029e-02   3.7289015e-02   2.3565910e-05   6.4496455e-02   1.5651746e-03   3.0133839e-02   2.4242836e-02   1.7654101e-11   2.4467952e-02   2.8536215e-02   2.9615132e-02   2.7474744e-02   2.1159754e-02   2.5271879e-02   2.1712733e-02   2.5715081e-02   1.3373363e-02   7.3969055e-03   1.2664833e-02   1.6524385e-02   2.0784560e-02   2.3674543e-02   2.3558372e-02   2.3939262e-02   2.0544359e-02   1.7303096e-02   1.3648404e-02   1.2554093e-02   1.3392611e-02   1.3757722e-02   1.3973786e-02   1.4142283e-02   1.3961028e-02   1.4006616e-02   1.3627230e-02   1.3817424e-02   2.2000000e+00
   5.8880961e-03   7.0958948e-24   2.7914124e-02   8.3335233e-03   3.2495722e-02   4.2161704e-02   1.2590100e-05   6.0703932e-02   1.0910636e-03   2.3780110e-02   2.3896311e-02   2.1752433e-12   2.3726747e-02   2.6846202e-02   2.6919773e-02   2.4196918e-02   1.6576796e-02   2.1221402e-02   1.7769483e-02   2.3851277e-02   1.1232112e-02   2.7174900e-03   9.6728990e-03   1.5412529e-02   1.9735429e-02   2.2547292e-02   2.2228524e-02   2.2685419e-02   1.9389005e-02   1.6422974e-02   1.1037852e-02   9.8438590e-03   1.0683242e-02   1.1140902e-02   1.1297900e-02   1.1256385e-02   1.0906524e-02   1.1044639e-02   1.0871045e-02   1.1226391e-02   2.3000000e+00
   7.5815230e-03   1.2671312e-24   2.3111480e-02   5.9042154e-03   2.7501367e-02   4.6660128e-02   6.5545774e-06   5.5544342e-02   7.4523493e-04   1.8215299e-02   2.3461271e-02   2.4794089e-13   2.2988859e-02   2.5359242e-02   2.4547437e-02   2.0958302e-02   1.2180560e-02   1.6829259e-02   1.4496903e-02   2.2311550e-02   1.0750320e-02   1.4809790e-04   8.7772876e-03   1.4400915e-02   1.8571811e-02   2.1272838e-02   2.0716377e-02   2.1305940e-02   1.8126158e-02   1.5494376e-02   8.4845642e-03   7.3127561e-03   8.1283453e-03   8.5433142e-03   9.0264616e-03   9.3255720e-03   9.0737207e-03   9.2171036e-03   8.7983954e-03   8.7316268e-03   2.4000000e+00
   9.6685571e-03   2.1949900e-25   1.8721044e-02   4.0706109e-03   2.2809502e-02   5.0551297e-02   3.3246486e-06   4.9409438e-02   4.9835286e-04   1.3543188e-02   2.2911982e-02   2.6494306e-14   2.2218507e-02   2.3954996e-02   2.2606353e-02   1.8080799e-02   8.1416511e-03   1.2610297e-02   1.2141525e-02   2.0844992e-02   1.0231615e-02   5.4771809e-06   7.9961762e-03   1.3368177e-02   1.7270769e-02   1.9837966e-02   1.9034099e-02   1.9757672e-02   1.6795357e-02   1.4497887e-02   6.5723811e-03   5.1128963e-03   6.0685058e-03   6.8112961e-03   7.4103090e-03   7.5981734e-03   7.4598810e-03   7.5212467e-03   7.1049461e-03   7.0906666e-03   2.5000000e+00
   1.2179759e-02   3.6883325e-26   1.4832273e-02   2.7307483e-03   1.8542735e-02   5.3622904e-02   1.6426443e-06   4.2730058e-02   3.2599705e-04   9.7738671e-03   2.2353362e-02   2.6959064e-15   2.1388905e-02   2.2481674e-02   2.0969594e-02   1.5890273e-02   4.5869300e-03   9.6033186e-03   1.0320647e-02   1.9262867e-02   9.6400395e-03   2.4867427e-07   7.3617786e-03   1.2255475e-02   1.5823563e-02   1.8244615e-02   1.7224311e-02   1.7989790e-02   1.5303370e-02   1.3519167e-02   5.4006920e-03   4.0620434e-03   5.0227988e-03   5.4627173e-03   5.7992988e-03   6.0208887e-03   5.9325273e-03   5.9679690e-03   5.4927832e-03   5.5878357e-03   2.6000000e+00
   1.5124591e-02   6.0118049e-27   1.1489996e-02   1.7823369e-03   1.4776441e-02   5.5703089e-02   7.9039844e-07   3.5926774e-02   2.0842769e-04   6.8465431e-03   2.1949245e-02   2.6245458e-16   2.0471455e-02   2.0804709e-02   1.9437482e-02   1.4319833e-02   2.0682576e-03   7.9110006e-03   8.5851162e-03   1.7586111e-02   9.1770632e-03   1.3383013e-08   6.9341703e-03   1.0944272e-02   1.4310678e-02   1.6506866e-02   1.5268999e-02   1.6094423e-02   1.3517127e-02   1.2429472e-02   4.5600536e-03   3.0072956e-03   4.1641997e-03   4.5586318e-03   4.8800126e-03   4.8800624e-03   4.2904020e-03   4.6372323e-03   4.5165877e-03   4.6012065e-03   2.7000000e+00
   1.8485235e-02   9.5049202e-28   8.6998389e-03   1.1317381e-03   1.1542981e-02   5.6676839e-02   3.7030472e-07   2.9367911e-02   1.3013802e-04   4.6551516e-03   2.1786122e-02   2.4243088e-17   1.9405053e-02   1.8858168e-02   1.7832856e-02   1.3129156e-02   7.8370988e-04   7.0083990e-03   6.6375871e-03   1.6067239e-02   8.9030778e-03   7.4153216e-10   6.6298979e-03   9.6342574e-03   1.2764895e-02   1.4649126e-02   1.3143344e-02   1.4076316e-02   1.1628075e-02   1.0908357e-02   3.5184484e-03   2.2186868e-03   3.1656647e-03   3.8576137e-03   4.0820127e-03   4.1562085e-03   3.7921572e-03   3.9093977e-03   3.5924140e-03   3.8775043e-03   2.8000000e+00
   2.2212178e-02   1.4576491e-28   6.4359811e-03   6.9905709e-04   8.8389242e-03   5.6496792e-02   1.6888363e-07   2.3340388e-02   7.9290263e-05   3.0722160e-03   2.1832516e-02   2.1119553e-18   1.8062451e-02   1.6711886e-02   1.5985606e-02   1.2213668e-02   2.7077968e-04   6.5016569e-03   4.4397719e-03   1.4959982e-02   8.7171171e-03   3.9104188e-11   6.3639564e-03   8.7282137e-03   1.1070913e-02   1.2823946e-02   1.0814745e-02   1.1817719e-02   9.7288714e-03   9.2582429e-03   2.9485524e-03   1.2580656e-03   2.5610725e-03   2.9502373e-03   3.5248383e-03   3.8424983e-03   3.4908721e-03   3.5939094e-03   3.1461701e-03   2.9427151e-03   2.9000000e+00
   2.6222576e-02   2.1682593e-29   4.6500287e-03   4.2000385e-04   6.6337479e-03   5.5186975e-02   7.4960958e-08   1.8035758e-02   4.7107010e-05   1.9679891e-03   2.2007969e-02   1.7718729e-19   1.6274946e-02   1.4527862e-02   1.3799009e-02   1.1565045e-02   8.8900038e-05   6.1793432e-03   2.4003462e-03   1.4276643e-02   8.5311195e-03   1.9537225e-12   6.0900058e-03   8.1398255e-03   9.5878010e-03   1.0886781e-02   8.3379507e-03   9.4935843e-03   7.4309484e-03   8.2779867e-03   2.1437518e-03   6.9468744e-04   1.7246258e-03   2.6273204e-03   3.2199946e-03   3.5542246e-03   3.1689232e-03   3.2853791e-03   2.8566539e-03   2.7099579e-03   3.0000000e+00
   3.0402107e-02   3.1283580e-30   3.2798523e-03   2.4543235e-04   4.8786933e-03   5.2839109e-02   3.2374771e-08   1.3550775e-02   2.7271618e-05   1.2236125e-03   2.2245317e-02   1.5127646e-20   1.4031747e-02   1.2306717e-02   1.1491554e-02   1.1140576e-02   2.7910905e-05   5.9306324e-03   1.0392981e-03   1.3859571e-02   8.3344124e-03   9.4585052e-14   5.7800653e-03   7.6247423e-03   8.6620393e-03   8.6012742e-03   6.1333263e-03   6.8588692e-03   5.4786485e-03   7.7269341e-03   2.0592435e-03   9.7496501e-06   1.5794862e-03   2.3559551e-03   2.9480547e-03   3.2424950e-03   2.8134155e-03   2.9703125e-03   2.5500327e-03   2.5079453e-03   3.1000000e+00
   3.4610595e-02   4.3778664e-31   2.2575102e-03   1.3948034e-04   3.5148159e-03   4.9602165e-02   1.3602176e-08   9.8994308e-03   1.5375654e-05   7.3843525e-04   2.2503243e-02   1.3797146e-21   1.1791488e-02   9.6902884e-03   9.5858279e-03   1.0846703e-02   8.3349703e-06   5.6998557e-03   3.7879455e-04   1.3553871e-02   8.1847829e-03   4.4102401e-15   5.4132971e-03   7.0543342e-03   7.9545900e-03   7.2459279e-03   3.5129631e-03   4.4816306e-03   4.4531556e-03   7.2549900e-03   1.9757096e-03   3.5376438e-08   1.4164199e-03   2.0850118e-03   2.6735613e-03   2.9098760e-03   2.4534517e-03   2.6031660e-03   2.2595259e-03   2.2299481e-03   3.2000000e+00
   3.8691113e-02   5.9421513e-32   1.5156620e-03   7.7083659e-05   2.4796540e-03   4.5666835e-02   5.5583833e-09   7.0321182e-03   8.4376045e-06   4.3253866e-04   2.2754623e-02   1.3274100e-22   1.0170819e-02   6.3237797e-03   8.3365820e-03   1.0589787e-02   2.3564624e-06   5.4601817e-03   1.2255528e-04   1.3264874e-02   8.1272614e-03   1.9569528e-16   4.9963812e-03   6.3782706e-03   7.2838652e-03   6.7307372e-03   8.8938152e-04   3.1889185e-03   3.8488002e-03   6.6996959e-03   1.8607161e-03   1.8081759e-10   1.1930825e-03   1.8795738e-03   2.3451797e-03   2.6129779e-03   2.0842873e-03   2.2477028e-03   1.9084970e-03   1.9788831e-03   3.3000000e+00
   4.2481674e-02   7.8226658e-33   9.9219380e-04   4.1423423e-05   1.7122762e-03   4.1247163e-02   2.2087070e-09   4.8574234e-03   4.5046395e-06   2.4591095e-04   2.2972553e-02   1.2706753e-23   9.2238587e-03   2.9879670e-03   7.5495597e-03   1.0305913e-02   6.3063147e-07   5.1975610e-03   3.6291299e-05   1.2941572e-02   8.1459268e-03   8.7589220e-18   4.5599393e-03   5.6175193e-03   6.7135625e-03   6.3459889e-03   1.2930782e-04   2.3999768e-03   3.3565791e-03   6.0287467e-03   1.6787845e-03   2.4924024e-12   1.0156217e-03   1.6497412e-03   2.0555512e-03   2.2861928e-03   1.7313810e-03   1.9170094e-03   1.5394202e-03   1.7878430e-03   3.4000000e+00
   4.5828138e-02   9.9882830e-34   6.3305623e-04   2.1643668e-05   1.1567285e-03   3.6561741e-02   8.5328033e-10   3.2627504e-03   2.3386960e-06   1.3569611e-04   2.3119436e-02   1.1511571e-24   8.6085347e-03   1.0210583e-03   6.9499886e-03   9.9623863e-03   1.6052775e-07   4.9020347e-03   9.9915953e-06   1.2552835e-02   8.2055103e-03   4.1769101e-19   4.0630443e-03   4.8647493e-03   6.2135922e-03   5.8218427e-03   1.8272656e-05   1.9328771e-03   2.7886166e-03   5.4562077e-03   1.5291062e-03   6.5200535e-14   9.2386382e-04   1.3309397e-03   1.8095928e-03   1.9236889e-03   1.3792257e-03   1.5405809e-03   1.3036705e-03   1.5044278e-03   3.5000000e+00
   4.8596755e-02   1.2369364e-34   3.9352940e-04   1.0994730e-05   7.6405898e-04   3.1816715e-02   3.2042593e-10   2.1312484e-03   1.1803231e-06   7.2675735e-05   2.3138822e-02   9.6646263e-26   8.0275986e-03   2.8712380e-04   6.3719715e-03   9.5534231e-03   3.9229319e-08   4.5636754e-03   2.5945097e-06   1.2073721e-02   8.2832633e-03   2.3030304e-20   3.4683923e-03   4.2048023e-03   5.6395643e-03   5.0509321e-03   2.8803666e-06   1.6976200e-03   1.9705868e-03   5.1353397e-03   1.4625404e-03   2.0926609e-15   8.5488847e-04   1.1309141e-03   1.4826270e-03   1.6710105e-03   9.6698665e-04   1.2466902e-03   1.0792302e-03   1.2535293e-03   3.6000000e+00
   5.0684755e-02   1.4856627e-35   2.3825779e-04   5.4296932e-06   4.9318800e-04   2.7192238e-02   1.1694138e-10   1.3538502e-03   5.7889892e-07   3.7778059e-05   2.2953655e-02   7.5631566e-27   7.3094430e-03   7.4677679e-05   5.7345849e-03   9.0991399e-03   9.3209627e-09   4.1713016e-03   6.5178292e-07   1.1478210e-02   8.3698950e-03   1.6038174e-21   2.9698661e-03   3.6303317e-03   4.8696820e-03   4.2798514e-03   5.1845318e-07   1.5685849e-03   9.9465206e-04   4.9814611e-03   1.4261354e-03   7.1578815e-17   7.8319831e-04   1.0037911e-03   1.1946038e-03   1.3556230e-03   6.9082340e-04   9.6056120e-04   7.1602371e-04   1.1507201e-03   3.7000000e+00
   5.2027780e-02   1.7306350e-36   1.4044528e-04   2.6065850e-06   3.1091113e-04   2.2833387e-02   4.1470585e-11   8.3638635e-04   2.7584110e-07   1.9059585e-05   2.2483752e-02   5.6847963e-28   6.3638471e-03   1.9450066e-05   4.9943674e-03   8.6414184e-03   2.1851639e-09   3.7135424e-03   1.6617663e-07   1.0732731e-02   8.4622352e-03   1.2742398e-22   2.6899704e-03   3.0725551e-03   3.8576692e-03   3.8177878e-03   9.8966619e-08   1.4731468e-03   3.3800672e-04   4.8915544e-03   1.4141573e-03   2.6614023e-18   7.0660445e-04   8.7840308e-04   1.0642434e-03   1.0501493e-03   4.8122553e-04   6.5075767e-04   5.2552444e-04   1.0774780e-03   3.8000000e+00
   5.2603395e-02   1.9552376e-37   8.0578991e-05   1.2163086e-06   1.9131444e-04   1.8845769e-02   1.4288102e-11   5.0252269e-04   1.2766315e-07   9.3326733e-06   2.1696952e-02   4.3151543e-29   5.1773349e-03   5.4015984e-06   4.1317315e-03   8.2280786e-03   5.1319603e-10   3.1833939e-03   4.6113115e-08   9.7887238e-03   8.5573775e-03   9.8898607e-24   2.5172678e-03   2.4018847e-03   2.8970323e-03   3.5924586e-03   1.8562690e-08   1.3821909e-03   8.7918602e-05   4.8173806e-03   1.4185455e-03   1.1540953e-19   6.2154502e-04   7.5565551e-04   9.7868617e-04   9.8080271e-04   1.2975566e-04   5.0330716e-04   4.2886385e-04   9.8669948e-04   3.9000000e+00
   5.2430592e-02   2.1423929e-38   4.4984745e-05   5.5164663e-07   1.1484258e-04   1.5295467e-02   4.7819703e-12   2.9364889e-04   5.7376312e-08   4.4351926e-06   2.0681072e-02   3.4917898e-30   3.8454323e-03   1.6637759e-06   3.1705014e-03   7.8908352e-03   1.2242230e-10   2.5879909e-03   1.4762144e-08   8.5788275e-03   8.6497805e-03   6.8110972e-25   2.3488601e-03   1.3794752e-03   2.3741438e-03   3.4414493e-03   3.3294503e-09   1.2839184e-03   1.9588966e-05   4.7387620e-03   1.4293178e-03   5.7749105e-21   5.2423820e-04   6.4416928e-04   9.0413234e-04   9.3575701e-04   1.0029341e-05   3.9357412e-04   3.5690623e-04   8.8659198e-04   4.0000000e+00
   5.1565654e-02   2.2766751e-39   2.4429862e-05   2.4316102e-07   6.7215276e-05   1.2212471e-02   1.5544513e-12   1.6689184e-04   2.5037018e-08   2.0456320e-06   1.9657440e-02   3.1062608e-31   2.5675450e-03   5.6908820e-07   2.2045140e-03   7.6341987e-03   2.9945493e-11   1.9611570e-03   5.4527007e-09   7.0401382e-03   8.7301455e-03   3.9375399e-26   2.1390211e-03   4.0599680e-04   2.1321332e-03   3.2827151e-03   5.7616164e-10   1.1708863e-03   3.8874775e-06   4.6443995e-03   1.4408026e-03   3.0609467e-22   4.2870278e-04   5.4334697e-04   8.3096041e-04   8.6253532e-04   8.0487753e-07   3.0366929e-04   2.8924771e-04   8.1841442e-04   4.1000000e+00
   5.0095253e-02   2.3464023e-40   1.2902735e-05   1.0416307e-07   3.8337347e-05   9.5965239e-03   4.9071516e-13   9.2253793e-05   1.0605925e-08   9.1568424e-07   1.8856511e-02   3.0154791e-32   1.5418774e-03   2.1006829e-07   1.3720250e-03   7.4419078e-03   7.5246226e-12   1.3655412e-03   2.2129105e-09   5.2099262e-03   8.7854131e-03   1.8715139e-27   1.8798904e-03   7.0237656e-05   1.9608751e-03   3.0915071e-03   9.8973553e-11   1.0362238e-03   6.9476016e-07   4.5247201e-03   1.4499095e-03   1.5533772e-23   3.4772334e-04   4.4575746e-04   7.3245767e-04   7.7027921e-04   9.6870369e-08   2.5243991e-04   1.9339312e-04   7.8068234e-04   4.2000000e+00
   4.8127790e-02   2.3453125e-41   6.6259621e-06   4.3360261e-08   2.1298993e-05   7.4242283e-03   1.5042233e-13   4.9600050e-05   4.3608656e-09   3.9779713e-07   1.8365622e-02   3.0919952e-33   8.4588907e-04   8.0761295e-08   7.6817734e-04   7.2905842e-03   1.9297583e-12   8.6907181e-04   9.3717144e-10   3.3484028e-03   8.8047356e-03   7.4886731e-29   1.5910501e-03   1.0053356e-05   1.7788494e-03   2.8765815e-03   1.7493827e-11   8.7483103e-04   1.1316424e-07   4.3697488e-03   1.4550809e-03   7.3341507e-25   2.8363021e-04   3.4153863e-04   5.8274142e-04   7.1710234e-04   1.4577592e-08   2.2421472e-04   7.6895488e-05   7.5262062e-04   4.3000000e+00
   4.5784087e-02   2.2734911e-42   3.3077463e-06   1.7538816e-08   1.1520961e-05   5.6563808e-03   4.4769061e-14   2.5937780e-05   1.7402243e-09   1.6771408e-07   1.8128013e-02   3.2325305e-34   4.3304998e-04   3.1442402e-08   3.9351539e-04   7.1594270e-03   4.9945273e-13   5.0863208e-04   4.0075761e-10   1.8434566e-03   8.7878064e-03   2.6914565e-30   1.2978079e-03   1.4296613e-06   1.5509466e-03   2.6695128e-03   3.2857626e-12   6.8830982e-04   1.7246566e-08   4.1743758e-03   1.4564949e-03   3.3667282e-26   2.3621569e-04   2.0446026e-04   4.5341351e-04   6.9454242e-04   2.1476080e-09   2.0216983e-04   1.7135437e-05   7.2409759e-04   4.4000000e+00
   4.3188360e-02   2.1373604e-43   1.6049032e-06   6.8930483e-09   6.0650819e-06   4.2447205e-03   1.2935481e-14   1.3192825e-05   6.7391177e-10   6.8622021e-08   1.8042313e-02   3.3569617e-35   2.1071498e-04   1.2175095e-08   1.8787293e-04   7.0333984e-03   1.2903204e-13   2.7741947e-04   1.7007368e-10   8.8689112e-04   8.7291282e-03   9.3995603e-32   1.0098254e-03   2.2774872e-07   1.2574272e-03   2.5023837e-03   6.6704217e-13   4.9166734e-04   2.5641478e-09   3.9421826e-03   1.4538615e-03   1.5216654e-27   2.0141023e-04   6.0821073e-05   3.9583245e-04   6.7666262e-04   2.8457957e-10   1.7953556e-04   2.8183887e-06   6.9305422e-04   4.5000000e+00
   4.0460179e-02   1.9487317e-44   7.5669936e-07   2.6320727e-09   3.1063080e-06   3.1375526e-03   3.6281549e-15   6.5267321e-06   2.5323798e-10   2.7248189e-08   1.8028737e-02   3.4087525e-36   9.8679101e-05   4.6407059e-09   8.4757241e-05   6.9024217e-03   3.3032279e-14   1.4303337e-04   7.1012673e-11   3.8613121e-04   8.5923480e-03   3.4177014e-33   7.2834540e-04   4.4564785e-08   9.0999076e-04   2.3856382e-03   1.4566299e-13   3.1306300e-04   3.9001216e-10   3.6790031e-03   1.4442530e-03   6.3307730e-29   1.7236089e-04   9.8022970e-06   3.5997675e-04   6.5591020e-04   3.4243328e-11   1.5401353e-04   4.0306031e-07   6.5859942e-04   4.6000000e+00
   3.7707834e-02   1.7231143e-45   3.4664651e-07   9.7641224e-10   1.5472802e-06   2.2839970e-03   9.8775829e-16   3.1405272e-06   9.2331593e-11   1.0499917e-08   1.8040648e-02   3.3557003e-37   4.4810286e-05   1.7316052e-09   3.6446691e-05   6.7591908e-03   8.3563164e-15   7.0498604e-05   2.9045896e-11   1.5659790e-04   8.3392573e-03   1.3889419e-34   4.6980838e-04   1.0948073e-08   5.6897799e-04   2.3094023e-03   3.3473452e-14   1.7783564e-04   6.4090155e-11   3.3871804e-03   1.4268973e-03   2.3173731e-30   1.4414202e-04   1.3255239e-06   3.2612016e-04   6.2956003e-04   3.9552527e-12   1.2472334e-04   5.3267083e-08   6.1981581e-04   4.7000000e+00
   3.5023247e-02   1.4776174e-46   1.5426818e-07   3.5187712e-10   7.4934391e-07   1.6368515e-03   2.6100167e-16   1.4697748e-06   3.2661752e-11   3.9264670e-09   1.8054774e-02   3.1888300e-38   1.9813660e-05   6.3072961e-10   1.5018013e-05   6.5967684e-03   2.0911504e-15   3.3464755e-05   1.1611475e-11   6.0181630e-05   7.9951081e-03   6.7926535e-36   2.6642596e-04   3.1857007e-09   3.0638921e-04   2.2580174e-03   7.8791114e-15   9.1807960e-05   1.2222572e-11   3.0617033e-03   1.4063220e-03   7.9016561e-32   1.1398076e-04   1.7383523e-07   2.9124498e-04   5.9534277e-04   4.7718341e-13   9.2295514e-05   6.9482941e-09   5.7806490e-04   4.8000000e+00
   3.2478374e-02   1.2288361e-47   6.6685977e-08   1.2318148e-10   3.5274886e-07   1.1542333e-03   6.6931819e-17   6.6900596e-07   1.1209131e-11   1.4248847e-09   1.8060662e-02   2.9188759e-39   8.5501184e-06   2.2395760e-10   5.9534734e-06   6.4062296e-03   5.1943183e-16   1.5366017e-05   4.5308947e-12   2.2102376e-05   7.6630571e-03   4.0996479e-37   1.3473791e-04   1.0140288e-09   1.4587106e-04   2.2193239e-03   1.8569981e-15   4.4109144e-05   2.8910559e-12   2.6750872e-03   1.3848160e-03   2.6903626e-33   8.1730302e-05   2.3728502e-08   2.5445443e-04   5.5385919e-04   6.6129984e-14   6.0231758e-05   9.5267240e-10   5.3509256e-04   4.9000000e+00
   3.0122961e-02   9.9107919e-49   2.7996839e-08   4.1886205e-11   1.6136860e-07   8.0025904e-04   1.6656755e-17   2.9616002e-07   3.7318697e-12   5.0177936e-10   1.8054102e-02   2.5708276e-40   3.6053342e-06   7.7468823e-11   2.2801070e-06   6.1745779e-03   1.2857753e-16   6.8413686e-06   1.7243680e-12   7.7861551e-06   7.4427162e-03   2.8961519e-38   6.2630223e-05   3.3337236e-10   6.3483912e-05   2.1862092e-03   4.3135744e-16   2.0101266e-05   8.4420372e-13   2.1581715e-03   1.3616509e-03   9.6143038e-35   5.1174399e-05   3.6607208e-09   2.1237967e-04   5.1026541e-04   1.0975239e-14   3.4067661e-05   1.3748974e-10   4.9058998e-04   5.0000000e+00


==> ex7.dat <==
   1.3477978e-02   1.9889247e+00   2.4777290e-01   8.0789970e+00   8.5826173e-05   4.3132667e+00   1.6990800e+01   5.9768875e-01   8.1823922e-01   1.4659865e+01   1.2033836e-03   8.9391404e-01   3.9267943e-01   3.2026031e-01   5.0630761e-04   9.8813289e-01   7.4343431e-01   5.6473831e-01   4.4524220e-02   7.1578931e-01   1.7558408e-01   7.4548201e-01   6.4534894e-01   5.4061988e-01   6.5209581e-01   8.0128387e-01   5.9356244e-01   3.8769438e-01   3.9403093e-01   8.6866898e-01   7.6670182e-01   7.9882548e-01   7.7238986e-01   7.4889006e-01   7.4850770e-01   8.0523270e-01   7.8933977e-01   7.5623098e-01   7.4090294e-01   7.9747529e-01  -1.8000000e+02
   2.0067928e-02   1.5270239e+00   3.8573954e-01   7.6196640e+00   5.2108023e-05   2.9686483e+00   1.8336990e+01   8.7583056e-01   7.7736331e-01   1.8745228e+01   2.4014636e-03   8.1505144e-01   5.4680461e-01   3.0160091e-01   2.6772535e-04   9.2248147e-01   7.2905732e-01   6.8404143e-01   4.0250489e-02   7.1907886e-01   2.7368156e-01   7.2673821e-01   6.4342915e-01   5.0630111e-01   6.2729671e-01   7.7701252e-01   6.0164812e-01   3.9423809e-01   3.8391084e-01   8.6208543e-01   7.6443171e-01   7.8955862e-01   7.6996852e-01   7.4329236e-01   7.3905418e-01   7.9573620e-01   7.8437419e-01   7.5446053e-01   7.3628937e-01   7.9049445e-01  -1.7640000e+02
   3.0047494e-02   1.1680826e+00   5.9514780e-01   7.1856693e+00   3.2252711e-05   2.0065285e+00   1.9680347e+01   1.2720538e+00   7.4355936e-01   2.3444474e+01   4.0118832e-03   7.2693319e-01   7.0982651e-01   2.9045722e-01   1.4675677e-04   8.6696399e-01   7.2085176e-01   7.9273014e-01   3.5992016e-02   7.3194435e-01   3.9420143e-01   7.0865251e-01   6.4548982e-01   4.6932280e-01   6.0026117e-01   7.5414703e-01   6.1703063e-01   4.0193149e-01   3.7438257e-01   8.4904117e-01   7.6126640e-01   7.7920505e-01   7.6629216e-01   7.3648419e-01   7.2800156e-01   7.8538195e-01   7.7776891e-01   7.5113644e-01   7.3006321e-01   7.8215381e-01  -1.7280000e+02
   4.5169999e-02   8.9117043e-01   9.0845319e-01   6.7772291e+00   2.0390452e-05   1.3339435e+00   2.0999392e+01   1.8284855e+00   7.1619503e-01   2.8654701e+01   5.8531994e-03   6.2627300e-01   8.6122286e-01   2.9297637e-01   8.2670426e-05   8.2181502e-01   7.1549423e-01   8.8615049e-01   3.5607740e-02   7.5484467e-01   5.2395276e-01   6.9305548e-01   6.5055189e-01   4.3191137e-01   5.7037721e-01   7.3456908e-01   6.4113748e-01   4.1140423e-01   3.6739507e-01   8.3097589e-01   7.5715766e-01   7.6766928e-01   7.6089958e-01   7.2775062e-01   7.1517553e-01   7.7391735e-01   7.7012401e-01   7.4631398e-01   7.2296820e-01   7.7254353e-01  -1.6920000e+02
   6.8065853e-02   6.7884601e-01   1.3696274e+00   6.3942697e+00   1.3190838e-05   8.7364461e-01   2.2270953e+01   2.5975048e+00   6.9476076e-01   3.4198963e+01   9.3706405e-03   5.1587866e-01   9.8965952e-01   3.1096415e-01   4.8621810e-05   7.8602565e-01   7.1533486e-01   9.6966049e-01   3.8620399e-02   7.8983440e-01   6.4529388e-01   6.8041209e-01   6.5863709e-01   3.9922819e-01   5.3757067e-01   7.1900061e-01   6.7807422e-01   4.2242157e-01   3.6340366e-01   8.0871896e-01   7.5193359e-01   7.5443444e-01   7.5340592e-01   7.1720720e-01   7.0037270e-01   7.6073137e-01   7.6097738e-01   7.3954147e-01   7.1379151e-01   7.6171660e-01  -1.6560000e+02
   1.0264625e-01   5.1685828e-01   2.0362018e+00   6.0364732e+00   8.7468029e-06   5.6462855e-01   2.3470816e+01   3.6416503e+00   6.7885914e-01   3.9827999e+01   1.3574416e-02   4.0488922e-01   1.0932226e+00   3.3973674e-01   2.9562386e-05   7.5698802e-01   7.1890088e-01   1.0367897e+00   3.9703851e-02   8.2945895e-01   7.4675824e-01   6.7149512e-01   6.6697174e-01   3.7278581e-01   4.9840296e-01   7.0893971e-01   7.1847674e-01   4.3430465e-01   3.6357967e-01   7.8180091e-01   7.4716253e-01   7.4042563e-01   7.4536578e-01   7.0645751e-01   6.8552004e-01   7.4696528e-01   7.5250636e-01   7.3188620e-01   7.0437828e-01   7.4998920e-01  -1.6200000e+02
   1.5466334e-01   3.9375735e-01   2.9804238e+00   5.7033212e+00   5.9547271e-06   3.6071954e-01   2.4574516e+01   5.0319702e+00   6.6819641e-01   4.5233623e+01   2.1964573e-02   3.0351486e-01   1.1804375e+00   3.7582378e-01   1.8509553e-05   7.3296942e-01   7.2722256e-01   1.0990442e+00   3.9556461e-02   8.7147719e-01   8.2611989e-01   6.6795246e-01   6.7661584e-01   3.5089725e-01   4.5247943e-01   7.0563619e-01   7.5855112e-01   4.4695935e-01   3.6991065e-01   7.5607816e-01   7.4495794e-01   7.3009446e-01   7.3877503e-01   6.9744317e-01   6.7357218e-01   7.3704001e-01   7.4648183e-01   7.2579665e-01   6.9655123e-01   7.4114675e-01  -1.5840000e+02
   2.3246602e-01   3.0047553e-01   4.2886546e+00   5.3941364e+00   4.1683961e-06   2.2820402e-01   2.5558208e+01   6.8441822e+00   6.6257619e-01   5.0074134e+01   3.5505093e-02   2.1913425e-01   1.2586149e+00   4.1509163e-01   1.1979700e-05   7.1112201e-01   7.3931266e-01   1.1617790e+00   4.0975657e-02   9.1286150e-01   8.8992858e-01   6.7200773e-01   6.8732292e-01   3.3595452e-01   3.9902355e-01   7.1041280e-01   7.9183667e-01   4.6006035e-01   3.8535377e-01   7.3458504e-01   7.4966320e-01   7.2917519e-01   7.3995887e-01   6.9559195e-01   6.7077394e-01   7.3642903e-01   7.4864182e-01   7.2534347e-01   6.9477833e-01   7.4221791e-01  -1.5480000e+02
   3.4798535e-01   2.2991970e-01   6.0579576e+00   5.1081198e+00   3.0045676e-06   1.4322158e-01   2.6399589e+01   9.1521168e+00   6.6189517e-01   5.4009539e+01   6.0688140e-02   1.5138705e-01   1.3335628e+00   4.4991811e-01   7.9025605e-06   6.8533083e-01   7.5575021e-01   1.2196192e+00   4.1493955e-02   9.4991660e-01   9.3891720e-01   6.8126652e-01   6.9828612e-01   3.2818453e-01   3.3819680e-01   7.2277066e-01   8.2052826e-01   4.7429979e-01   4.0996379e-01   7.2003075e-01   7.6684329e-01   7.4214490e-01   7.5650896e-01   7.0760896e-01   6.8366391e-01   7.4946562e-01   7.6280071e-01   7.3768766e-01   7.0433317e-01   7.5832312e-01  -1.5120000e+02
   5.1796498e-01   1.7659915e-01   8.3888322e+00   4.8443853e+00   2.2328627e-06   8.9335399e-02   2.7078823e+01   1.2018215e+01   6.6614084e-01   5.6741756e+01   1.0018606e-01   1.0418148e-01   1.4098442e+00   4.7842237e-01   5.2252450e-06   6.5518442e-01   7.7507929e-01   1.2764858e+00   4.4021865e-02   9.8833172e-01   9.8163863e-01   6.9511952e-01   7.1067789e-01   3.2982468e-01   2.7649126e-01   7.4089636e-01   8.5174023e-01   4.9156508e-01   4.4736285e-01   7.1407748e-01   7.9465767e-01   7.6666020e-01   7.8497635e-01   7.3078809e-01   7.0819949e-01   7.7362969e-01   7.8578989e-01   7.6165703e-01   7.2538596e-01   7.8511275e-01  -1.4760000e+02
   7.6541339e-01   1.3630087e-01   1.1373365e+01   4.6019890e+00   1.7128442e-06   5.5485267e-02   2.7579393e+01   1.5481388e+01   6.7539122e-01   5.8053147e+01   1.6238819e-01   6.7765651e-02   1.4873431e+00   4.9674598e-01   3.3619223e-06   6.1041564e-01   7.9582362e-01   1.3303035e+00   4.5805018e-02   1.0276846e+00   1.0284017e+00   7.1399246e-01   7.2461914e-01   3.4247642e-01   2.1741021e-01   7.6348833e-01   8.9443757e-01   5.1338462e-01   4.8635783e-01   7.1705966e-01   8.2267081e-01   7.9135835e-01   8.1496572e-01   7.5446595e-01   7.3361623e-01   7.9786797e-01   8.1014548e-01   7.8671904e-01   7.4862019e-01   8.1144824e-01  -1.4400000e+02
   1.1211885e+00   1.0581572e-01   1.5078804e+01   4.3799561e+00   1.3577005e-06   3.4378511e-02   2.7888846e+01   1.9543273e+01   6.8981657e-01   5.7836272e+01   2.5456782e-01   4.1987530e-02   1.5636470e+00   5.0838808e-01   2.0895005e-06   5.4913017e-01   8.1900730e-01   1.3842874e+00   4.5888855e-02   1.0685333e+00   1.0805899e+00   7.3651857e-01   7.3955935e-01   3.6524351e-01   1.6551032e-01   7.9014979e-01   9.3755540e-01   5.4320222e-01   5.0987401e-01   7.2177514e-01   8.4285710e-01   8.0836291e-01   8.3738781e-01   7.7301923e-01   7.5158061e-01   8.1473444e-01   8.2883587e-01   8.0553724e-01   7.6678234e-01   8.2803604e-01  -1.4040000e+02
   1.6255257e+00   8.2713650e-02   1.9527739e+01   4.1773030e+00   1.1130600e-06   2.1289830e-02   2.7999363e+01   2.4154766e+01   7.0968312e-01   5.6109030e+01   3.7511899e-01   2.6811627e-02   1.6421509e+00   5.1344766e-01   1.2596026e-06   4.6662375e-01   8.4116856e-01   1.4317988e+00   4.4467467e-02   1.1080789e+00   1.1400803e+00   7.5645017e-01   7.5559954e-01   3.9341391e-01   1.2204455e-01   8.1784860e-01   9.6907232e-01   5.8729345e-01   5.2337407e-01   7.2883868e-01   8.5278994e-01   8.1321307e-01   8.4738032e-01   7.7944301e-01   7.5717573e-01   8.1984860e-01   8.3766638e-01   8.1462872e-01   7.7543545e-01   8.3273186e-01  -1.3680000e+02
   2.3291907e+00   6.5163110e-02   2.4677492e+01   3.9930563e+00   9.4450050e-07   1.3202446e-02   2.7908132e+01   2.9205418e+01   7.3535883e-01   5.3012117e+01   5.2440963e-01   1.7268423e-02   1.7109850e+00   5.1670823e-01   7.3900041e-07   3.6265880e-01   8.5555146e-01   1.4823291e+00   4.8988554e-02   1.1386529e+00   1.2003728e+00   7.6567463e-01   7.7378353e-01   4.2210639e-01   8.8539299e-02   8.3928745e-01   9.9507151e-01   6.4858961e-01   5.3533342e-01   7.3847711e-01   8.5052472e-01   8.0440416e-01   8.4269846e-01   7.7410959e-01   7.4859767e-01   8.1190266e-01   8.3400115e-01   8.1224659e-01   7.7266078e-01   8.2393347e-01  -1.3320000e+02
   3.2937888e+00   5.1788437e-02   3.0402752e+01   3.8262685e+00   8.3011126e-07   8.2139609e-03   2.7617477e+01   3.4518635e+01   7.6732122e-01   4.8789319e+01   7.0353655e-01   1.1238642e-02   1.7677164e+00   5.1690705e-01   4.3621773e-07   2.5070192e-01   8.7480749e-01   1.5325129e+00   5.7329641e-02   1.1638915e+00   1.2554715e+00   7.5687721e-01   7.9398263e-01   4.4875465e-01   6.4481034e-02   8.4962681e-01   1.0086083e+00   7.2228670e-01   5.5270421e-01   7.4664912e-01   8.3676655e-01   7.8255818e-01   8.2221181e-01   7.5601753e-01   7.2690345e-01   7.9135960e-01   8.1732606e-01   7.9730790e-01   7.5719276e-01   8.0334457e-01  -1.2960000e+02
   4.5906276e+00   4.1558890e-02   3.6486314e+01   3.6760306e+00   7.5603548e-07   5.1366540e-03   2.7134746e+01   3.9855378e+01   8.0616742e-01   4.3754614e+01   8.9525276e-01   7.2783626e-03   1.8140445e+00   5.1466704e-01   2.9595872e-07   1.5559629e-01   9.0043435e-01   1.5776226e+00   6.4752672e-02   1.1779227e+00   1.2990604e+00   7.3300910e-01   8.1358393e-01   4.7126813e-01   5.0078038e-02   8.4809364e-01   1.0207754e+00   7.9346254e-01   5.7582481e-01   7.4878530e-01   8.1459412e-01   7.5541596e-01   7.9053712e-01   7.2991239e-01   6.9824627e-01   7.6482175e-01   7.8764795e-01   7.7474710e-01   7.3416697e-01   7.7433245e-01  -1.2600000e+02
   6.2974534e+00   3.3703295e-02   4.2622574e+01   3.5414828e+00   7.1380568e-07   3.2347597e-03   2.6471972e+01   4.4927990e+01   8.5262640e-01   3.8252440e+01   1.0796722e+00   5.3928924e-03   1.8521985e+00   5.0950856e-01   2.7749719e-07   8.8071087e-02   9.2638870e-01   1.6206115e+00   7.7876181e-02   1.1839235e+00   1.3291093e+00   7.0308769e-01   8.3002999e-01   4.9072791e-01   4.9769364e-02   8.3932870e-01   1.0276894e+00   8.5062667e-01   6.0761901e-01   7.4633050e-01   7.9282373e-01   7.2915512e-01   7.6010880e-01   7.0568397e-01   6.7382298e-01   7.3724642e-01   7.6017585e-01   7.5339159e-01   7.1225207e-01   7.4544579e-01  -1.2240000e+02
   8.4924426e+00   2.7645037e-02   4.8436808e+01   3.4218218e+00   6.9879260e-07   2.0550879e-03   2.5645311e+01   4.9424061e+01   9.0757341e-01   3.2618271e+01   1.2567622e+00   3.1219541e-03   1.8867815e+00   4.9422390e-01   3.5874727e-07   4.6495050e-02   9.5006142e-01   1.6580350e+00   9.1502672e-02   1.1827856e+00   1.3438004e+00   6.7082480e-01   8.4227693e-01   5.0667425e-01   6.3766331e-02   8.1697759e-01   1.0262735e+00   8.9556971e-01   6.4315472e-01   7.3936310e-01   7.8316352e-01   7.1276022e-01   7.4648875e-01   6.9454065e-01   6.6300395e-01   7.1860983e-01   7.4544883e-01   7.4433977e-01   7.0081012e-01   7.2990833e-01  -1.1880000e+02
   1.1245079e+01   2.2952924e-02   5.3520276e+01   3.3163076e+00   7.0938745e-07   1.3195411e-03   2.4674319e+01   5.3038080e+01   9.7204680e-01   2.7145780e+01   1.4244491e+00   2.3122668e-03   1.9176444e+00   4.7485779e-01   5.4838895e-07   2.3659548e-02   9.7664256e-01   1.6823472e+00   1.1395845e-01   1.1790734e+00   1.3449596e+00   6.4359685e-01   8.5011872e-01   5.2079517e-01   8.9297980e-02   7.7975427e-01   1.0171128e+00   9.2921225e-01   6.7450354e-01   7.2513432e-01   7.8586955e-01   7.0653957e-01   7.4581499e-01   6.9657660e-01   6.6280206e-01   7.1051113e-01   7.4246074e-01   7.4638575e-01   7.0011243e-01   7.2627459e-01  -1.1520000e+02
   1.4604054e+01   1.9304283e-02   5.7477397e+01   3.2242674e+00   7.4672350e-07   8.5778599e-04   2.3581101e+01   5.5506536e+01   1.0472669e+00   2.2064704e+01   1.5765208e+00   1.7065948e-03   1.9488742e+00   4.4713874e-01   8.7625349e-07   1.1638297e-02   1.0034205e+00   1.6989264e+00   1.4624234e-01   1.1718998e+00   1.3378357e+00   6.2073339e-01   8.5326590e-01   5.3170426e-01   1.1882952e-01   7.2300759e-01   1.0075293e+00   9.5365718e-01   6.9699045e-01   6.9944663e-01   7.9344461e-01   7.0454904e-01   7.4846038e-01   7.0183819e-01   6.6663721e-01   7.0708678e-01   7.4378281e-01   7.5204637e-01   7.0438825e-01   7.2558513e-01  -1.1160000e+02
   1.8583067e+01   1.6457386e-02   5.9977659e+01   3.1450995e+00   8.1487189e-07   5.6550528e-04   2.2389393e+01   5.6640808e+01   1.1346570e+00   1.7530870e+01   1.7180033e+00   1.1863158e-03   1.9731508e+00   4.1026967e-01   1.4141517e-06   5.6282792e-03   1.0320180e+00   1.7036585e+00   1.9403941e-01   1.1574377e+00   1.3274795e+00   5.9912790e-01   8.5251840e-01   5.3732284e-01   1.4338458e-01   6.4521287e-01   9.8242619e-01   9.6993710e-01   7.0734161e-01   6.5909852e-01   8.0166722e-01   7.0370715e-01   7.5266665e-01   7.0784484e-01   6.7133627e-01   7.0542477e-01   7.4563824e-01   7.5864675e-01   7.1099396e-01   7.2580393e-01  -1.0800000e+02
   2.3146293e+01   1.4230922e-02   6.0802666e+01   3.0782750e+00   9.2155734e-07   3.7871295e-04   2.1123642e+01   5.6351967e+01   1.2358664e+00   1.3627389e+01   1.8452172e+00   1.1770141e-03   1.9873253e+00   3.7406589e-01   2.2489505e-06   2.6700926e-03   1.0564832e+00   1.6909392e+00   2.4765897e-01   1.1358189e+00   1.3143539e+00   5.7328449e-01   8.5113005e-01   5.3685206e-01   1.5945246e-01   5.5372631e-01   9.4087673e-01   9.7648645e-01   7.0805645e-01   5.9816454e-01   8.0862735e-01   7.0214076e-01   7.5700017e-01   7.1125027e-01   6.7743724e-01   7.0390540e-01   7.4710185e-01   7.6582977e-01   7.1885733e-01   7.2617921e-01  -1.0440000e+02
   2.8196111e+01   1.2488762e-02   5.9878788e+01   3.0233397e+00   1.0795631e-06   2.5803976e-04   1.9808121e+01   5.4662791e+01   1.3527940e+00   1.0374266e+01   1.9585618e+00   1.4551692e-03   1.9898162e+00   3.4148527e-01   3.5623371e-06   1.2412594e-03   1.0757761e+00   1.6611309e+00   3.0918992e-01   1.1087139e+00   1.3065029e+00   5.3912286e-01   8.4759047e-01   5.3181681e-01   1.7112882e-01   4.7436497e-01   8.8630962e-01   9.7255608e-01   7.0312649e-01   5.2029044e-01   8.1019288e-01   6.9541434e-01   7.5844965e-01   7.1189399e-01   6.8000630e-01   6.9896262e-01   7.4520116e-01   7.6853358e-01   7.2462149e-01   7.2279159e-01  -1.0080000e+02
   3.3566219e+01   1.1128680e-02   5.7288427e+01   2.9799147e+00   1.3091671e-06   1.7915283e-04   1.8466132e+01   5.1704671e+01   1.4876134e+00   7.7429260e+00   2.0725271e+00   1.0691842e-03   1.9722115e+00   3.1649941e-01   5.4783678e-06   5.5785046e-04   1.0939652e+00   1.6268281e+00   3.7177931e-01   1.0802476e+00   1.3069510e+00   4.8445089e-01   8.3879547e-01   5.2553436e-01   1.8020320e-01   4.1936289e-01   8.2013633e-01   9.5546383e-01   6.9034498e-01   4.4958327e-01   7.9883086e-01   6.7602041e-01   7.4704390e-01   7.0146873e-01   6.7105610e-01   6.8399553e-01   7.3418165e-01   7.5714700e-01   7.1515224e-01   7.0850996e-01  -9.7200000e+01
   3.9023149e+01   1.0074037e-02   5.3257418e+01   2.9476973e+00   1.6422265e-06   1.2692485e-04   1.7119340e+01   4.7699997e+01   1.6427973e+00   5.6722752e+00   2.1831403e+00   1.0987297e-03   1.9256222e+00   3.0156649e-01   8.1631256e-06   2.4133588e-04   1.1125117e+00   1.5814374e+00   4.2904295e-01   1.0449839e+00   1.3122269e+00   3.9198826e-01   8.2267730e-01   5.1848430e-01   1.8713490e-01   3.8249476e-01   7.5926943e-01   9.3103780e-01   6.7449025e-01   3.9932802e-01   7.7415020e-01   6.4410364e-01   7.2172678e-01   6.7821443e-01   6.4865474e-01   6.5615170e-01   7.0845448e-01   7.3151466e-01   6.9044094e-01   6.8223953e-01  -9.3600000e+01
   4.4278273e+01   9.2676506e-03   4.8121337e+01   2.9264608e+00   2.1289889e-06   9.1885352e-05   1.5787244e+01   4.2933441e+01   1.8211396e+00   4.0836385e+00   2.2784271e+00   1.3818343e-03   1.8704973e+00   2.8961562e-01   1.1954335e-05   1.0026970e-04   1.1203752e+00   1.5351040e+00   4.8023441e-01   1.0076207e+00   1.3272667e+00   2.8190833e-01   7.9991973e-01   5.1559925e-01   1.9361467e-01   3.5739468e-01   7.1301931e-01   8.9957653e-01   6.5600322e-01   3.6864908e-01   7.3875390e-01   6.0802796e-01   6.8799897e-01   6.4318356e-01   6.1731725e-01   6.1692488e-01   6.6973323e-01   6.9540506e-01   6.5627795e-01   6.4659138e-01  -9.0000000e+01
   4.9010707e+01   8.6673233e-03   4.2277904e+01   2.9160552e+00   2.8495169e-06   6.8057544e-05   1.4486809e+01   3.7717445e+01   2.0257752e+00   2.8929325e+00   2.3628564e+00   6.1868524e-04   1.8130877e+00   2.7416177e-01   1.7224038e-05   4.0124566e-05   1.1261675e+00   1.4879425e+00   5.2087193e-01   9.7073346e-01   1.3477234e+00   2.0865165e-01   7.7299670e-01   5.1377844e-01   2.0424275e-01   3.3706662e-01   6.7935936e-01   8.6555630e-01   6.3944905e-01   3.4824627e-01   7.0443894e-01   5.7427846e-01   6.5505269e-01   6.0849991e-01   5.8387094e-01   5.7553427e-01   6.2951745e-01   6.6057552e-01   6.2299040e-01   6.0853515e-01  -8.6400000e+01
   5.2899206e+01   8.2426025e-03   3.6135102e+01   2.9164065e+00   3.9330269e-06   5.1635826e-05   1.3232244e+01   3.2357881e+01   2.2601928e+00   2.0193945e+00   2.4264275e+00   3.1835835e-04   1.7496776e+00   2.5948459e-01   2.4690136e-05   1.5605874e-05   1.1306508e+00   1.4455258e+00   5.5810695e-01   9.3706531e-01   1.3715423e+00   1.7191656e-01   7.4706908e-01   5.2315563e-01   2.2157336e-01   3.1173099e-01   6.5639084e-01   8.3502955e-01   6.2773573e-01   3.3232250e-01   6.8101590e-01   5.4521790e-01   6.2734531e-01   5.8258521e-01   5.5632398e-01   5.4296536e-01   6.0016694e-01   6.3400475e-01   5.9669790e-01   5.7659847e-01  -8.2800000e+01
   5.5658868e+01   7.9724876e-03   3.0064520e+01   2.9275172e+00   5.5909820e-06   4.0173913e-05   1.2034941e+01   2.7125128e+01   2.5282398e+00   1.3909516e+00   2.4752092e+00   2.5110280e-04   1.6729770e+00   2.4523168e-01   3.4874387e-05   5.8810162e-06   1.1303382e+00   1.4045940e+00   5.8812436e-01   9.0396456e-01   1.3964778e+00   1.5431052e-01   7.2634180e-01   5.3766652e-01   2.4761965e-01   2.7360420e-01   6.4081328e-01   8.1688780e-01   6.2548726e-01   3.1906261e-01   6.7086026e-01   5.2565918e-01   6.1069978e-01   5.6818520e-01   5.4140239e-01   5.2541876e-01   5.8441586e-01   6.1646637e-01   5.8150192e-01   5.5798702e-01  -7.9200000e+01
   5.7076780e+01   7.8438737e-03   2.4367090e+01   2.9494662e+00   8.1743249e-06   3.2083778e-05   1.0903518e+01   2.2234111e+01   2.8341152e+00   9.4678164e-01   2.4940438e+00   3.0893676e-04   1.5809601e+00   2.3242447e-01   4.8307808e-05   2.1202398e-06   1.1251514e+00   1.3617407e+00   6.1362359e-01   8.7088376e-01   1.4196074e+00   1.4938493e-01   7.0900808e-01   5.5376312e-01   2.8014217e-01   2.1661264e-01   6.3150274e-01   8.0853895e-01   6.3186465e-01   3.0736456e-01   6.6644177e-01   5.1363030e-01   6.0036579e-01   5.6055496e-01   5.3341031e-01   5.1570807e-01   5.7518543e-01   6.0259428e-01   5.7194964e-01   5.4717222e-01  -7.5600000e+01
   5.7040235e+01   7.8505927e-03   1.9254737e+01   2.9824086e+00   1.2273468e-05   2.6324530e-05   9.8439811e+00   1.7834659e+01   3.1823464e+00   6.3781380e-01   2.4905479e+00   4.7950300e-04   1.4666699e+00   2.1493489e-01   6.5631676e-05   7.3710271e-07   1.1137083e+00   1.3160109e+00   6.3223284e-01   8.3814504e-01   1.4379998e+00   1.5142392e-01   6.9416013e-01   5.6701539e-01   3.1452626e-01   1.4396243e-01   6.2728210e-01   8.0493097e-01   6.4289127e-01   2.9677335e-01   6.5967585e-01   5.0156972e-01   5.8785546e-01   5.5188040e-01   5.2432656e-01   5.0500939e-01   5.6434899e-01   5.8685345e-01   5.6004410e-01   5.3578739e-01  -7.2000000e+01
   5.5552167e+01   7.9929658e-03   1.4847715e+01   3.0265761e+00   1.8894598e-05   2.2207959e-05   8.8599554e+00   1.4011505e+01   3.5777458e+00   4.2591342e-01   2.4582165e+00   4.9328873e-04   1.3397553e+00   2.0154668e-01   8.8376644e-05   2.4625708e-07   1.0936539e+00   1.2694913e+00   6.4101375e-01   7.9987559e-01   1.4460996e+00   1.5820653e-01   6.8034062e-01   5.8053855e-01   3.4844912e-01   7.7803114e-02   6.2423092e-01   8.0241591e-01   6.5472851e-01   2.8791556e-01   6.4948909e-01   4.8618505e-01   5.7009188e-01   5.3897309e-01   5.1120801e-01   4.8953841e-01   5.4965790e-01   5.6795684e-01   5.4421627e-01   5.2011615e-01  -6.8400000e+01
   5.2730740e+01   8.2778263e-03   1.1184466e+01   3.0822764e+00   2.9773062e-05   1.9276181e-05   7.9529721e+00   1.0791784e+01   4.0253428e+00   2.8237366e-01   2.3962157e+00   6.2744520e-04   1.2088914e+00   1.9029295e-01   1.1832451e-04   8.1594371e-08   1.0657122e+00   1.2241169e+00   6.3907140e-01   7.4852522e-01   1.4436755e+00   1.6529439e-01   6.6782820e-01   5.9417221e-01   3.7896717e-01   3.4668413e-02   6.1801275e-01   7.9883614e-01   6.6519657e-01   2.8035415e-01   6.3185988e-01   4.6745044e-01   5.4683298e-01   5.2044437e-01   4.9321767e-01   4.6770975e-01   5.2954209e-01   5.4676003e-01   5.2439628e-01   4.9918751e-01  -6.4800000e+01
   4.8793192e+01   8.7190162e-03   8.2392952e+00   3.1498933e+00   4.7934198e-05   1.7224250e-05   7.1227818e+00   8.1571354e+00   4.5302855e+00   1.8616881e-01   2.2854292e+00   9.5029988e-04   1.0798656e+00   1.7845559e-01   1.6056965e-04   2.8454563e-08   1.0110356e+00   1.1760210e+00   6.2464743e-01   6.6760521e-01   1.4301418e+00   1.7237426e-01   6.5647263e-01   6.0604308e-01   4.0503878e-01   1.4646276e-02   6.0823130e-01   7.9558189e-01   6.7283000e-01   2.7367918e-01   6.0869354e-01   4.4670327e-01   5.1965000e-01   4.9779942e-01   4.7138087e-01   4.4197999e-01   5.0638351e-01   5.2546398e-01   5.0382283e-01   4.7434052e-01  -6.1200000e+01
   4.4027103e+01   9.3384004e-03   5.9430294e+00   3.2298859e+00   7.8702280e-05   1.5851107e-05   6.3676773e+00   6.0575610e+00   5.0977091e+00   1.2225977e-01   2.1636012e+00   1.5776385e-03   9.5725991e-01   1.7138335e-01   2.3148460e-04   1.2429318e-08   9.4424398e-01   1.1298290e+00   6.0513239e-01   5.4685940e-01   1.4018180e+00   1.7636186e-01   6.4532043e-01   6.1380561e-01   4.2807477e-01   6.9735942e-03   5.9223868e-01   7.9017203e-01   6.7552207e-01   2.6763322e-01   5.8740851e-01   4.2655836e-01   4.9527466e-01   4.7673422e-01   4.5173496e-01   4.2054687e-01   4.8560696e-01   5.0689378e-01   4.8705778e-01   4.5087778e-01  -5.7600000e+01
   3.8754547e+01   1.0167489e-02   4.2027025e+00   3.3227878e+00   1.3152224e-04   1.5028690e-05   5.6848072e+00   4.4246984e+00   5.7325655e+00   8.0107802e-02   2.0467520e+00   2.4886722e-03   8.5201807e-01   1.6567136e-01   3.6041359e-04   8.3684760e-09   8.6806537e-01   1.0833305e+00   5.8340773e-01   3.8927561e-01   1.3638236e+00   1.7788810e-01   6.3369053e-01   6.1916976e-01   4.4736930e-01   4.4906496e-03   5.7389950e-01   7.8036341e-01   6.7321944e-01   2.6169781e-01   5.7335230e-01   4.1476038e-01   4.8150793e-01   4.6531540e-01   4.4229119e-01   4.1119793e-01   4.7388229e-01   4.9516333e-01   4.7819997e-01   4.3789535e-01  -5.4000000e+01
   3.3295500e+01   1.1249813e-02   2.9177376e+00   3.4292057e+00   2.2325487e-04   1.4683051e-05   5.0704693e+00   3.1829782e+00   6.4394141e+00   5.2457225e-02   1.9075430e+00   3.2774190e-03   7.5832215e-01   1.6121290e-01   6.0452381e-04   8.9162782e-09   7.7636582e-01   1.0306830e+00   5.6442055e-01   2.2673043e-01   1.3236969e+00   1.7760838e-01   6.2090519e-01   6.2067194e-01   4.6276832e-01   3.6673028e-03   5.5512347e-01   7.6677653e-01   6.6584757e-01   2.5560030e-01   5.6572802e-01   4.1350305e-01   4.7779727e-01   4.6350277e-01   4.4294565e-01   4.1149664e-01   4.7039408e-01   4.9164714e-01   4.7715800e-01   4.3563061e-01  -5.0400000e+01
   2.7936305e+01   1.2644276e-02   1.9915265e+00   3.5498167e+00   3.8413660e-04   1.4783763e-05   4.5203733e+00   2.2579396e+00   7.2221703e+00   3.4387507e-02   1.7578983e+00   3.4029285e-03   6.5754755e-01   1.5898943e-01   1.0709982e-03   1.2347367e-08   6.7537533e-01   9.7042778e-01   5.4842431e-01   1.1111715e-01   1.2828832e+00   1.7378915e-01   6.0536105e-01   6.1669793e-01   4.7342686e-01   3.0820451e-03   5.3397915e-01   7.4915199e-01   6.5413444e-01   2.4818869e-01   5.6131928e-01   4.1628492e-01   4.7757826e-01   4.6536992e-01   4.4690087e-01   4.1461405e-01   4.7028691e-01   4.9136712e-01   4.7927136e-01   4.3714117e-01  -4.6800000e+01
   2.2907290e+01   1.4429768e-02   1.3384520e+00   3.6853652e+00   6.6853365e-04   1.5339650e-05   4.0298699e+00   1.5816419e+00   8.0838180e+00   2.2603973e-02   1.6034202e+00   3.0399058e-03   5.5219187e-01   1.6290112e-01   1.9859388e-03   1.9301942e-08   5.5641456e-01   9.0402859e-01   5.4244360e-01   4.9980606e-02   1.2418455e+00   1.6655464e-01   5.8536600e-01   6.0896218e-01   4.7787207e-01   2.4775786e-03   5.1105814e-01   7.2611205e-01   6.3844134e-01   2.3948686e-01   5.5616412e-01   4.1865570e-01   4.7687601e-01   4.6639741e-01   4.5007050e-01   4.1706354e-01   4.6975415e-01   4.9060325e-01   4.8115218e-01   4.3785904e-01  -4.3200000e+01
   1.8371303e+01   1.6711487e-02   8.8710998e-01   3.8366583e+00   1.1742593e-03   1.6400022e-05   3.5941415e+00   1.0955478e+00   9.0260883e+00   1.4923707e-02   1.4458461e+00   2.5751902e-03   4.4447739e-01   1.7027083e-01   3.7839262e-03   3.2092377e-08   4.3618226e-01   8.3159552e-01   5.5009668e-01   2.2079653e-02   1.2010364e+00   1.5715315e-01   5.6154527e-01   5.9844670e-01   4.7613170e-01   1.9282864e-03   4.8815751e-01   6.9693580e-01   6.2383449e-01   2.3101160e-01   5.5037114e-01   4.2001109e-01   4.7512792e-01   4.6661714e-01   4.5171513e-01   4.1864215e-01   4.6824602e-01   4.8886208e-01   4.8214515e-01   4.3714603e-01  -3.9600000e+01
   1.4422678e+01   1.9629515e-02   5.8078453e-01   4.0045594e+00   2.0770282e-03   1.8061647e-05   3.2083584e+00   7.5146927e-01   1.0049117e+01   9.9126103e-03   1.2832479e+00   3.0540139e-03   3.3819286e-01   1.8264082e-01   5.8057199e-03   5.5675969e-08   3.3217992e-01   7.5241057e-01   5.7117888e-01   1.0085526e-02   1.1604625e+00   1.4652121e-01   5.3539300e-01   5.8683219e-01   4.6888653e-01   1.5106146e-03   4.6372832e-01   6.6391443e-01   6.1341293e-01   2.2500832e-01   5.4374760e-01   4.2055642e-01   4.7232299e-01   4.6591608e-01   4.5201141e-01   4.1968954e-01   4.6591073e-01   4.8638660e-01   4.8236530e-01   4.3526305e-01  -3.6000000e+01
   1.1094465e+01   2.3370444e-02   3.7621971e-01   4.1899803e+00   3.6913138e-03   2.0482777e-05   2.8677993e+00   5.1120366e-01   1.1151094e+01   6.6346810e-03   1.1255183e+00   4.2063533e-03   2.4022019e-01   1.9610628e-01   9.9008780e-03   9.9239060e-08   2.5155271e-01   6.6387680e-01   6.0168602e-01   4.7751541e-03   1.1181829e+00   1.3658862e-01   5.1052753e-01   5.7556493e-01   4.5677052e-01   1.2461313e-03   4.3808205e-01   6.3124994e-01   6.0943283e-01   2.2278835e-01   5.3658520e-01   4.2029540e-01   4.6897676e-01   4.6450236e-01   4.5164865e-01   4.2014007e-01   4.6326677e-01   4.8356953e-01   4.8223614e-01   4.3273430e-01  -3.2400000e+01
   8.3708766e+00   2.8183068e-02   2.4154674e-01   4.3938706e+00   6.5764895e-03   2.3906899e-05   2.5679415e+00   3.4541393e-01   1.2327925e+01   4.4818868e-03   9.7069731e-01   4.5424993e-03   1.6111959e-01   2.1009704e-01   1.8406627e-02   1.8023723e-07   1.9507948e-01   5.6677681e-01   6.3830347e-01   2.3694858e-03   1.0744952e+00   1.2990996e-01   4.9069507e-01   5.6648016e-01   4.3908840e-01   1.1214000e-03   4.1324605e-01   6.0214877e-01   6.1318531e-01   2.2268735e-01   5.2915479e-01   4.1986627e-01   4.6546343e-01   4.6352948e-01   4.5069123e-01   4.2037709e-01   4.6025163e-01   4.8044366e-01   4.8173933e-01   4.2991487e-01  -2.8800000e+01
   6.2018672e+00   3.4399534e-02   1.5397614e-01   4.6172048e+00   1.1719040e-02   2.8700909e-05   2.3045243e+00   2.3217788e-01   1.3572925e+01   3.0604330e-03   8.0284455e-01   4.8449800e-03   1.0418399e-01   2.3018048e-01   3.5341320e-02   3.2706541e-07   1.5512388e-01   4.7017148e-01   6.7855178e-01   1.2353833e-03   1.0286172e+00   1.2630436e-01   4.7640800e-01   5.6055012e-01   4.1858749e-01   1.0942250e-03   3.9140177e-01   5.7483478e-01   6.2157259e-01   2.2225723e-01   5.2190369e-01   4.1914123e-01   4.6195489e-01   4.6241236e-01   4.4920954e-01   4.2017198e-01   4.5699605e-01   4.7702327e-01   4.8089751e-01   4.2680476e-01  -2.5200000e+01
   4.5172587e+00   4.2463735e-02   9.7627019e-02   4.8609667e+00   2.0839366e-02   3.5415452e-05   2.0735894e+00   1.5549548e-01   1.4876574e+01   2.1156308e-03   6.3901815e-01   4.6151801e-03   6.4635147e-02   2.4973582e-01   6.6913026e-02   5.9651595e-07   1.2745533e-01   3.7655350e-01   7.2129748e-01   7.1306833e-04   9.7780064e-01   1.2300068e-01   4.6470219e-01   5.5651258e-01   4.0174074e-01   1.0989931e-03   3.7041802e-01   5.4701490e-01   6.3070837e-01   2.2028323e-01   5.1447819e-01   4.1792542e-01   4.5848706e-01   4.6084385e-01   4.4755537e-01   4.1951782e-01   4.5305386e-01   4.7348725e-01   4.7975553e-01   4.2347284e-01  -2.1600000e+01
   3.2387070e+00   5.2969296e-02   6.1678235e-02   5.1261298e+00   3.6896479e-02   4.4880157e-05   1.8715029e+00   1.0392445e-01   1.6226367e+01   1.4827389e-03   4.9105172e-01   5.0275759e-03   3.8618801e-02   2.6997573e-01   1.2302683e-01   1.0927023e-06   1.1176017e-01   2.9129214e-01   7.7189543e-01   5.0861172e-04   9.1700994e-01   1.1923631e-01   4.5448201e-01   5.5367829e-01   3.9503973e-01   1.1621586e-03   3.5018615e-01   5.1839629e-01   6.3459254e-01   2.1765648e-01   5.0689914e-01   4.1595918e-01   4.5480253e-01   4.5925232e-01   4.4590765e-01   4.1816899e-01   4.4822187e-01   4.6984532e-01   4.7817728e-01   4.1972838e-01  -1.8000000e+01
   2.2886683e+00   6.6710117e-02   3.8897908e-02   5.4136348e+00   6.4895438e-02   5.8354511e-05   1.6949632e+00   6.9424278e-02   1.7606770e+01   1.0550343e-03   3.6480259e-01   6.0391061e-03   2.2715023e-02   2.9277018e-01   2.1360162e-01   2.0142801e-06   1.0400434e-01   2.1627833e-01   8.2018261e-01   5.1450420e-04   8.4766891e-01   1.1555276e-01   4.4372046e-01   5.5133346e-01   3.9672836e-01   1.3093143e-03   3.2977813e-01   4.9237783e-01   6.3192315e-01   2.1367013e-01   4.9902685e-01   4.1281541e-01   4.5036821e-01   4.5704540e-01   4.4398255e-01   4.1574358e-01   4.4235871e-01   4.6613066e-01   4.7623130e-01   4.1524995e-01  -1.4400000e+01
   1.5962601e+00   8.4747203e-02   2.4532571e-02   5.7243634e+00   1.1313694e-01   7.7768370e-05   1.5409974e+00   4.6429090e-02   1.8999323e+01   7.6318320e-04   2.5597611e-01   9.3576024e-03   1.3051017e-02   3.1567389e-01   3.4324512e-01   3.7484666e-06   9.7487231e-02   1.5337514e-01   8.7489522e-01   6.2073457e-04   7.7143666e-01   1.1376483e-01   4.3229132e-01   5.4814675e-01   4.0435612e-01   1.6299809e-03   3.0877924e-01   4.6973689e-01   6.2565847e-01   2.0875731e-01   4.9122513e-01   4.0890830e-01   4.4485940e-01   4.5411958e-01   4.4160173e-01   4.1241908e-01   4.3537679e-01   4.6273610e-01   4.7339114e-01   4.1007852e-01  -1.0800000e+01
   1.1004025e+00   1.0849633e-01   1.5501454e-02   6.0591076e+00   1.9507563e-01   1.0610792e-04   1.4069498e+00   3.1134626e-02   2.0382909e+01   5.6196131e-04   1.6972418e-01   1.4554003e-02   7.4470259e-03   3.4305162e-01   4.9972362e-01   6.9362238e-06   8.3858910e-02   1.0442492e-01   9.2123808e-01   3.4388451e-04   6.9697163e-01   1.1625739e-01   4.1836753e-01   5.4625467e-01   4.1494801e-01   2.2401544e-03   2.8486095e-01   4.5576174e-01   6.1358105e-01   2.0189599e-01   4.8222519e-01   4.0440723e-01   4.3822618e-01   4.5125547e-01   4.3875250e-01   4.0800014e-01   4.2766822e-01   4.5858425e-01   4.6972149e-01   4.0370040e-01  -7.2000000e+00
   7.5086909e-01   1.3984188e-01   9.8310788e-03   6.4185355e+00   3.3195271e-01   1.4803906e-04   1.2904653e+00   2.0967988e-02   2.1734184e+01   4.2171981e-04   1.0970083e-01   2.0133937e-02   4.1290896e-03   3.6984057e-01   6.6122763e-01   1.3029629e-05   7.7691404e-02   6.9652022e-02   9.6816910e-01   1.9529852e-04   6.1530093e-01   1.2547533e-01   4.0349664e-01   5.4575818e-01   4.2905474e-01   3.5777113e-03   2.5748533e-01   4.5002186e-01   6.0070755e-01   1.9547447e-01   4.7211690e-01   3.9946456e-01   4.3051389e-01   4.4829970e-01   4.3570132e-01   4.0203669e-01   4.1967998e-01   4.5363055e-01   4.6540994e-01   3.9679843e-01  -3.6000000e+00
   5.0792157e-01   1.8128299e-01   6.2691666e-03   6.8031536e+00   5.5630490e-01   2.1091999e-04   1.1894693e+00   1.4203881e-02   2.3028179e+01   3.2290414e-04   6.9263436e-02   2.7625250e-02   2.3001382e-03   4.0682710e-01   8.0637626e-01   2.4470397e-05   7.1368516e-02   4.5933007e-02   1.0178600e+00   1.1465006e-04   5.2942853e-01   1.4060673e-01   3.8903245e-01   5.4520735e-01   4.4639484e-01   6.6186163e-03   2.2578669e-01   4.4956482e-01   5.9317640e-01   1.9009803e-01   4.6107573e-01   3.9468163e-01   4.2291734e-01   4.4594042e-01   4.3349787e-01   3.9471997e-01   4.1171419e-01   4.4761141e-01   4.6058344e-01   3.9022102e-01   0.0000000e+00
   3.4112918e-01   2.3611826e-01   4.0268870e-03   7.2132652e+00   9.1627964e-01   3.0645401e-04   1.1021457e+00   9.6930845e-03   2.4239065e+01   2.5252994e-04   4.3515830e-02   3.9275814e-02   1.2941932e-03   4.4643502e-01   9.2833064e-01   4.5429033e-05   6.6798961e-02   2.9828399e-02   1.0585624e+00   7.0334357e-05   4.3421184e-01   1.5820426e-01   3.7202618e-01   5.4511878e-01   4.6548016e-01   1.3426537e-02   1.9310369e-01   4.5376432e-01   5.9059368e-01   1.8374106e-01   4.4881889e-01   3.9018302e-01   4.1589507e-01   4.4443956e-01   4.3248785e-01   3.8676188e-01   4.0415472e-01   4.4122541e-01   4.5558302e-01   3.8447747e-01   3.6000000e+00
   2.2783117e-01   3.0867529e-01   2.6099896e-03   7.6489267e+00   1.4803568e+00   4.5339709e-04   1.0269146e+00   6.6738528e-03   2.5341029e+01   2.0191245e-04   2.8761824e-02   6.0013956e-02   7.3633027e-04   4.9256652e-01   1.0265131e+00   8.5196045e-05   6.4584367e-02   1.9559205e-02   1.1023413e+00   4.5649471e-05   3.3076848e-01   1.7448465e-01   3.5522794e-01   5.4111812e-01   4.8711411e-01   2.8357650e-02   1.6577186e-01   4.5998448e-01   5.9313558e-01   1.7806360e-01   4.3547503e-01   3.8569365e-01   4.0973861e-01   4.4302708e-01   4.3260653e-01   3.7939200e-01   3.9609432e-01   4.3472612e-01   4.5042351e-01   3.7988103e-01   7.2000000e+00
   1.5155537e-01   4.0458953e-01   1.7098620e-03   8.1099010e+00   2.3415626e+00   6.8200353e-04   9.6241048e-01   4.6429132e-03   2.6309258e+01   1.6519911e-04   1.9233883e-02   9.0300041e-02   4.2460134e-04   5.4697772e-01   1.1071519e+00   1.6127634e-04   5.9532958e-02   1.2966234e-02   1.1484259e+00   3.1463621e-05   2.3265860e-01   1.8849966e-01   3.3763509e-01   5.3790363e-01   5.1100012e-01   5.7369812e-02   1.4726404e-01   4.6654747e-01   5.9714069e-01   1.7406895e-01   4.2020934e-01   3.8087510e-01   4.0368866e-01   4.4062008e-01   4.3333164e-01   3.7244032e-01   3.8743681e-01   4.2791249e-01   4.4454348e-01   3.7606825e-01   1.0800000e+01
   1.0057548e-01   5.3113405e-01   1.1341256e-03   8.5956113e+00   3.6195972e+00   1.0413321e-03   9.0746164e-01   3.2683288e-03   2.7120932e+01   1.3841739e-04   1.5356730e-02   1.3742277e-01   2.4900961e-04   5.9914244e-01   1.1791730e+00   3.0820877e-04   5.6976162e-02   8.6363170e-03   1.1929654e+00   2.3032312e-05   1.5105948e-01   2.0012225e-01   3.1876461e-01   5.3563775e-01   5.3657327e-01   1.0402933e-01   1.3646506e-01   4.7480028e-01   6.0218987e-01   1.7314411e-01   4.0050930e-01   3.7502960e-01   3.9628161e-01   4.3432353e-01   4.3341186e-01   3.6481502e-01   3.7715765e-01   4.1924760e-01   4.3524794e-01   3.7142099e-01   1.4400000e+01
   6.6692701e-02   6.9759592e-01   7.6285639e-04   9.1050942e+00   5.4586254e+00   1.6112437e-03   8.6107084e-01   2.3312232e-03   2.7756214e+01   1.1885436e-04   1.0512927e-02   2.0109644e-01   1.4539596e-04   6.4481819e-01   1.2385840e+00   5.9867630e-04   5.2714023e-02   5.6094514e-03   1.2374509e+00   1.7761965e-05   9.2210957e-02   2.0929391e-01   2.9845944e-01   5.3718875e-01   5.6405358e-01   1.5979681e-01   1.3153855e-01   4.8275459e-01   6.0726001e-01   1.7772640e-01   3.7585830e-01   3.6682654e-01   3.8611432e-01   4.2400417e-01   4.3199859e-01   3.5544783e-01   3.6474665e-01   4.0727478e-01   4.2261862e-01   3.6449202e-01   1.8000000e+01
   4.4262305e-02   9.1568635e-01   5.2117741e-04   9.6369563e+00   8.0180871e+00   2.5220540e-03   8.2239809e-01   1.6871125e-03   2.8199133e+01   1.0465072e-04   6.2397095e-03   2.7589212e-01   8.5413447e-05   6.8831547e-01   1.2977237e+00   1.1805955e-03   5.1777645e-02   3.6069162e-03   1.2860840e+00   1.4318205e-05   5.4229379e-02   2.1765814e-01   2.7943442e-01   5.3978369e-01   5.9274949e-01   2.1024561e-01   1.3294044e-01   4.9117911e-01   6.1046242e-01   1.8988932e-01   3.4733029e-01   3.5532408e-01   3.7252214e-01   4.0991892e-01   4.2796870e-01   3.4351845e-01   3.4990297e-01   3.9031148e-01   4.0812207e-01   3.5414354e-01   2.1600000e+01
   2.9448415e-02   1.1999587e+00   3.6219507e-04   1.0189334e+01   1.1454171e+01   3.9865826e-03   7.9074541e-01   1.2403965e-03   2.8438329e+01   9.4534459e-05   4.1337619e-03   3.5162782e-01   5.1363019e-05   7.3121728e-01   1.3582661e+00   2.3853298e-03   5.0460633e-02   2.3631558e-03   1.3245803e+00   1.2178246e-05   3.0684874e-02   2.2648782e-01   2.5914289e-01   5.4105778e-01   6.2017414e-01   2.4508108e-01   1.3923756e-01   4.9836539e-01   6.1286908e-01   2.0470430e-01   3.1821197e-01   3.4061002e-01   3.5515127e-01   3.9283158e-01   4.2069668e-01   3.2872019e-01   3.2956672e-01   3.6743420e-01   3.9125839e-01   3.4001879e-01   2.5200000e+01
   1.9672540e-02   1.5681920e+00   2.5641143e-04   1.0759861e+01   1.5890979e+01   6.3520749e-03   7.6554355e-01   9.2759957e-04   2.8467589e+01   8.7646205e-05   2.9951011e-03   4.2675078e-01   3.0412341e-05   7.9527583e-01   1.4183186e+00   4.0754396e-03   4.7617317e-02   1.4631924e-03   1.3558150e+00   1.0549936e-05   1.7194453e-02   2.3669530e-01   2.3771718e-01   5.4270121e-01   6.4508965e-01   2.6698393e-01   1.4904459e-01   5.0367134e-01   6.1097528e-01   2.1758675e-01   2.9071648e-01   3.2405513e-01   3.3368446e-01   3.7505527e-01   4.0869424e-01   3.1134310e-01   3.0314759e-01   3.3866746e-01   3.7201761e-01   3.2253650e-01   2.8800000e+01
   1.3216638e-02   2.0416759e+00   1.8516636e-04   1.1345641e+01   2.1383098e+01   1.0183580e-02   7.4634097e-01   7.0638605e-04   2.8286150e+01   8.3425883e-05   1.5955067e-03   4.9650012e-01   1.8287284e-05   8.4498587e-01   1.4807806e+00   8.0929620e-03   4.3977498e-02   8.9006943e-04   1.3641550e+00   9.5745192e-06   9.5739000e-03   2.4937524e-01   2.1312019e-01   5.4206323e-01   6.6877240e-01   2.7942170e-01   1.5776577e-01   5.0801532e-01   6.0424250e-01   2.2599917e-01   2.6697414e-01   3.0693049e-01   3.0926497e-01   3.5751331e-01   3.9153449e-01   2.9394020e-01   2.7417297e-01   3.0939746e-01   3.4863433e-01   3.0240248e-01   3.2400000e+01
   8.9438673e-03   2.6453112e+00   1.3657608e-04   1.1943240e+01   2.7874993e+01   1.6396320e-02   7.3279477e-01   5.4836812e-04   2.7898734e+01   8.1541336e-05   8.4817649e-04   5.5500609e-01   1.1087597e-05   9.0238652e-01   1.5498437e+00   1.6176620e-02   4.2725493e-02   5.4468545e-04   1.3604637e+00   8.9610078e-06   5.5342735e-03   2.6727721e-01   1.8509015e-01   5.3824482e-01   6.8958571e-01   2.8892985e-01   1.6487862e-01   5.0551686e-01   5.8798783e-01   2.3169449e-01   2.4882793e-01   2.9115974e-01   2.8563035e-01   3.4093739e-01   3.7120731e-01   2.7954959e-01   2.5395432e-01   2.8721341e-01   3.2595996e-01   2.8172274e-01   3.6000000e+01
   6.1058029e-03   3.4074165e+00   1.0301411e-04   1.2548678e+01   3.5166461e+01   2.6462873e-02   7.2466374e-01   4.3439498e-04   2.7315319e+01   8.1847100e-05   4.5218200e-04   6.0750646e-01   6.7148348e-06   9.6069560e-01   1.6090733e+00   3.3613750e-02   4.0971131e-02   3.2546464e-04   1.3579932e+00   8.7295012e-06   3.0452446e-03   2.8912461e-01   1.5573447e-01   5.3218842e-01   7.1023392e-01   2.9864903e-01   1.6957638e-01   4.9635957e-01   5.6522291e-01   2.3818917e-01   2.3845821e-01   2.8222615e-01   2.6854164e-01   3.2604067e-01   3.5470890e-01   2.7190011e-01   2.4498687e-01   2.7473892e-01   3.1111945e-01   2.6701739e-01   3.9600000e+01
   4.2114105e-03   4.3591140e+00   7.9544771e-05   1.3157450e+01   4.2895731e+01   4.2731867e-02   7.2180339e-01   3.5146271e-04   2.6550666e+01   8.4366654e-05   2.4132180e-04   6.5965342e-01   4.0468440e-06   1.0085294e+00   1.6606511e+00   6.9399246e-02   4.0437550e-02   1.8750308e-04   1.3459062e+00   9.3022690e-06   1.7327209e-03   3.1369525e-01   1.2776824e-01   5.2513946e-01   7.3134081e-01   3.1201627e-01   1.7311261e-01   4.8172530e-01   5.3890280e-01   2.4947078e-01   2.3446329e-01   2.8198052e-01   2.5936824e-01   3.1515540e-01   3.4534612e-01   2.7236940e-01   2.4523380e-01   2.6873179e-01   3.0512764e-01   2.6262061e-01   4.3200000e+01
   2.9391135e-03   5.5331649e+00   6.2945195e-05   1.3764558e+01   5.0551080e+01   6.8908004e-02   7.2416294e-01   2.9068236e-04   2.5623626e+01   8.9295267e-05   1.2855237e-04   7.0645331e-01   2.4251675e-06   1.0459415e+00   1.7079049e+00   1.3893134e-01   3.9675924e-02   1.0513348e-04   1.3208514e+00   1.2831620e-05   1.0833084e-03   3.3965728e-01   1.0567029e-01   5.1780170e-01   7.5391555e-01   3.3340896e-01   1.7794683e-01   4.6199085e-01   5.1458025e-01   2.7030308e-01   2.3555499e-01   2.8921106e-01   2.5628995e-01   3.1054403e-01   3.4296226e-01   2.8024098e-01   2.5230973e-01   2.6633273e-01   3.0441725e-01   2.6780266e-01   4.6800000e+01
   2.0783833e-03   6.9621377e+00   5.1091742e-05   1.4364558e+01   5.7517013e+01   1.1075706e-01   7.3178428e-01   2.4593961e-04   2.4556286e+01   9.7023924e-05   6.8944747e-05   7.5607353e-01   1.4344733e-06   1.0762995e+00   1.7456412e+00   2.5448766e-01   4.1301923e-02   5.6912090e-05   1.2907439e+00   2.6392153e-05   8.5195553e-04   3.6781422e-01   9.4340386e-02   5.1396350e-01   7.8537166e-01   3.6992202e-01   1.9125796e-01   4.3720653e-01   4.9263810e-01   3.0195039e-01   2.4259965e-01   3.0471888e-01   2.5981876e-01   3.1313181e-01   3.4889304e-01   2.9568182e-01   2.6539315e-01   2.6826713e-01   3.0966253e-01   2.8213219e-01   5.0400000e+01
   1.4912462e-03   8.6758389e+00   4.2572937e-05   1.4951632e+01   6.3152487e+01   1.7711027e-01   7.4480282e-01   2.1300763e-04   2.3373011e+01   1.0818816e-04   3.6750027e-05   8.1219644e-01   8.4897085e-07   1.1061261e+00   1.7686712e+00   4.0240648e-01   4.1237704e-02   3.0831830e-05   1.2634451e+00   7.4062914e-05   7.7014965e-04   4.0087240e-01   8.7645634e-02   5.1075790e-01   8.2657174e-01   4.2704722e-01   2.1920896e-01   4.0048291e-01   4.7327708e-01   3.3098245e-01   2.5567405e-01   3.2701386e-01   2.7073824e-01   3.2262688e-01   3.6193002e-01   3.1620588e-01   2.8557943e-01   2.7376233e-01   3.2057293e-01   3.0319071e-01   5.4000000e+01
   1.0870673e-03   1.0698011e+01   3.6443823e-05   1.5519674e+01   6.6888681e+01   2.8124320e-01   7.6345032e-01   1.8895792e-04   2.2099433e+01   1.2374978e-04   1.9641053e-05   8.7899553e-01   4.9348938e-07   1.1336354e+00   1.7706517e+00   5.5215103e-01   4.2164823e-02   1.6238448e-05   1.2417358e+00   2.3944100e-04   4.5616112e-04   4.4537436e-01   8.1222679e-02   5.0943617e-01   8.7045316e-01   4.9869715e-01   2.5902014e-01   3.5293913e-01   4.5944365e-01   3.5284605e-01   2.7133332e-01   3.5149192e-01   2.8541045e-01   3.3478109e-01   3.7819040e-01   3.3750782e-01   3.0745060e-01   2.8020830e-01   3.3404047e-01   3.2335410e-01   5.7600000e+01
   8.0609974e-04   1.3042421e+01   3.2069197e-05   1.6062396e+01   6.8325738e+01   4.4268383e-01   7.8805967e-01   1.7176856e-04   2.0761472e+01   1.4512514e-04   1.0429584e-05   9.5262883e-01   2.8231064e-07   1.1496334e+00   1.7571954e+00   6.7517451e-01   4.1720534e-02   8.3175006e-06   1.2144437e+00   7.9263026e-04   2.9218936e-04   5.0881018e-01   7.1724518e-02   5.1100067e-01   9.0252944e-01   5.7322227e-01   2.9878851e-01   2.9419299e-01   4.5192867e-01   3.7741168e-01   2.8582974e-01   3.7340723e-01   2.9661275e-01   3.4417085e-01   3.9422938e-01   3.5799392e-01   3.2526769e-01   2.8613137e-01   3.4454039e-01   3.3874818e-01   6.1200000e+01
   6.0877792e-04   1.5708597e+01   2.9023198e-05   1.6573450e+01   6.7305279e+01   6.8944740e-01   8.1907165e-01   1.6006423e-04   1.9384416e+01   1.7438184e-04   5.5658713e-06   1.0316860e+00   1.5776401e-07   1.1417141e+00   1.7289198e+00   7.7158059e-01   4.3466588e-02   4.2749384e-06   1.1746930e+00   2.5513001e-03   2.0567167e-04   5.8938971e-01   6.3460329e-02   5.1649045e-01   9.1842194e-01   6.3967874e-01   3.3321322e-01   2.3102322e-01   4.5221949e-01   4.2023043e-01   2.9341062e-01   3.8778115e-01   3.0112423e-01   3.4641797e-01   4.0434051e-01   3.7295746e-01   3.3628980e-01   2.8898461e-01   3.4907377e-01   3.4849252e-01   6.4800000e+01
   4.6875722e-04   1.8677629e+01   2.7025050e-05   1.7046557e+01   6.3940027e+01   1.0605841e+00   8.5704377e-01   1.5294595e-04   1.7992128e+01   2.1453862e-04   2.9744282e-06   1.1155552e+00   8.7356147e-08   1.1333409e+00   1.6882113e+00   8.4244000e-01   4.5387650e-02   2.4499677e-06   1.1300460e+00   7.8806593e-03   1.5662254e-04   6.7610205e-01   5.8559419e-02   5.2534714e-01   9.2744142e-01   6.9731460e-01   3.6489677e-01   1.7725150e-01   4.6017226e-01   4.9204935e-01   2.9319501e-01   3.9459742e-01   2.9979417e-01   3.4312214e-01   4.0603173e-01   3.8098031e-01   3.4079170e-01   2.8719828e-01   3.4764107e-01   3.5318039e-01   6.8400000e+01
   3.6838675e-04   2.1908596e+01   2.5898469e-05   1.7475650e+01   5.8592671e+01   1.6087457e+00   9.0266115e-01   1.4988309e-04   1.6606392e+01   2.7002261e-04   1.5938565e-06   1.1906544e+00   4.8873625e-08   1.1274587e+00   1.6421087e+00   8.9895919e-01   4.8165576e-02   1.8775442e-06   1.0822604e+00   2.2741546e-02   1.2596111e-04   7.5648858e-01   5.9998088e-02   5.3808211e-01   9.3249053e-01   7.5373494e-01   4.0097793e-01   1.5778920e-01   4.7579056e-01   5.7327429e-01   2.8512052e-01   3.9481845e-01   2.9459352e-01   3.3441249e-01   4.0004288e-01   3.8282632e-01   3.3884203e-01   2.8147719e-01   3.4174428e-01   3.5248470e-01   7.2000000e+01
   2.9576035e-04   2.5336251e+01   2.5547063e-05   1.7855018e+01   5.1809604e+01   2.4022262e+00   9.5674955e-01   1.5065134e-04   1.5246437e+01   3.4736891e-04   8.5570909e-07   1.2528204e+00   2.9587356e-08   1.1182271e+00   1.5927393e+00   9.4568560e-01   5.3748663e-02   2.0570577e-06   1.0315084e+00   6.0220490e-02   1.0590235e-04   8.2702689e-01   6.8612151e-02   5.5331660e-01   9.3636686e-01   8.1113101e-01   4.4160874e-01   1.8676250e-01   4.9543828e-01   6.3673136e-01   2.7198496e-01   3.8848107e-01   2.8748705e-01   3.2632070e-01   3.8954471e-01   3.7925931e-01   3.3286452e-01   2.7724466e-01   3.3348645e-01   3.4738988e-01   7.5600000e+01
   2.4279078e-04   2.8870615e+01   2.5941232e-05   1.8179452e+01   4.4226708e+01   3.5256356e+00   1.0202904e+00   1.5530673e-04   1.3928624e+01   4.5629554e-04   4.6123021e-07   1.3036063e+00   2.2649434e-08   1.1087938e+00   1.5415771e+00   9.9037226e-01   6.5584810e-02   2.8324470e-06   9.8509959e-01   1.3869620e-01   9.3101278e-05   8.8946282e-01   8.9001021e-02   5.6920252e-01   9.4101385e-01   8.6928422e-01   4.8542121e-01   2.6162962e-01   5.1792400e-01   6.7787598e-01   2.6902643e-01   3.8654382e-01   2.8488859e-01   3.2771414e-01   3.8365843e-01   3.7866657e-01   3.3169365e-01   2.8429135e-01   3.3243298e-01   3.4577764e-01   7.9200000e+01
   2.0394778e-04   3.2399010e+01   2.7114194e-05   1.8444373e+01   3.6470150e+01   5.0780899e+00   1.0944380e+00   1.6419212e-04   1.2666301e+01   6.1136206e-04   2.5045621e-07   1.3487107e+00   2.6057947e-08   1.0944000e+00   1.4929242e+00   1.0362222e+00   8.5800673e-02   4.2193041e-06   9.4624401e-01   2.7772877e-01   8.3236638e-05   9.3981092e-01   1.3863307e-01   5.8366942e-01   9.4683747e-01   9.2375997e-01   5.2705629e-01   3.5507738e-01   5.4050356e-01   7.0453224e-01   2.8026666e-01   3.9764920e-01   2.9298760e-01   3.4736865e-01   3.9637893e-01   3.8908604e-01   3.4317235e-01   3.0372392e-01   3.4487021e-01   3.5568243e-01   8.2800000e+01
   1.7542807e-04   3.5790838e+01   2.9166445e-05   1.8645964e+01   2.9073652e+01   7.1676602e+00   1.1805382e+00   1.7797694e-04   1.1469802e+01   8.3453835e-04   1.3687627e-07   1.3800872e+00   4.1833505e-08   1.0907810e+00   1.4497728e+00   1.0885193e+00   1.1834753e-01   6.2987854e-06   9.0839877e-01   4.5673024e-01   7.5521412e-05   9.7838353e-01   2.5211786e-01   5.9353112e-01   9.5143817e-01   9.7494905e-01   5.6476049e-01   4.3236616e-01   5.6236288e-01   7.2705831e-01   2.9929200e-01   4.2280236e-01   3.1745083e-01   3.8454462e-01   4.3115737e-01   4.1124551e-01   3.6723406e-01   3.3099278e-01   3.7139178e-01   3.8162535e-01   8.6400000e+01
   1.5460756e-04   3.8905031e+01   3.2279434e-05   1.8781272e+01   2.2426383e+01   9.9009706e+00   1.2801496e+00   1.9773630e-04   1.0346576e+01   1.1591945e-03   7.4811862e-08   1.3913487e+00   8.0363851e-08   1.0831880e+00   1.4153544e+00   1.1457290e+00   1.6512625e-01   9.4828497e-06   8.6039375e-01   6.2742695e-01   7.0092945e-05   1.0116778e+00   4.1463960e-01   5.9986917e-01   9.5519512e-01   1.0167509e+00   5.9561831e-01   4.8366276e-01   5.8172626e-01   7.5225689e-01   3.1744351e-01   4.5370454e-01   3.5902745e-01   4.2393246e-01   4.6549393e-01   4.4121888e-01   3.9678263e-01   3.6261601e-01   4.0670575e-01   4.1595271e-01   9.0000000e+01
   1.3967878e-04   4.1599721e+01   3.6740931e-05   1.8848291e+01   1.6755654e+01   1.3367426e+01   1.3950647e+00   2.2508151e-04   9.3014068e+00   1.6363089e-03   4.1579345e-08   1.3998189e+00   1.6795392e-07   1.0695112e+00   1.3912406e+00   1.2106126e+00   2.3803273e-01   1.4386014e-05   8.0897436e-01   7.5985220e-01   7.2453169e-05   1.0376416e+00   5.6021990e-01   6.0934942e-01   9.5809723e-01   1.0459923e+00   6.1626986e-01   5.1748672e-01   6.0142455e-01   7.8837945e-01   3.3431068e-01   4.8447891e-01   4.0923742e-01   4.5826375e-01   4.9101735e-01   4.7473721e-01   4.2590436e-01   3.9915606e-01   4.4436633e-01   4.5100363e-01   9.3600000e+01
   1.2941132e-04   4.3743251e+01   4.2986722e-05   1.8846021e+01   1.2139638e+01   1.7618662e+01   1.5273324e+00   2.6236266e-04   8.3367045e+00   2.3441339e-03   2.3620602e-08   1.4114696e+00   3.5976123e-07   1.0544377e+00   1.3777021e+00   1.2792570e+00   3.3378363e-01   2.1554675e-05   7.6448604e-01   8.5030788e-01   9.6723292e-05   1.0601156e+00   6.5300920e-01   6.2577583e-01   9.5664511e-01   1.0688747e+00   6.3313781e-01   5.3395604e-01   6.1701644e-01   8.4294321e-01   3.4914777e-01   5.1062822e-01   4.4912288e-01   4.8974383e-01   5.0987593e-01   5.0522467e-01   4.5035868e-01   4.3586657e-01   4.7541201e-01   4.8430626e-01   9.7200000e+01
   1.2299488e-04   4.5225311e+01   5.1666534e-05   1.8774495e+01   8.5397379e+00   2.2645396e+01   1.6792799e+00   3.1297547e-04   7.4528371e+00   3.4032321e-03   1.3750258e-08   1.4251040e+00   7.5400774e-07   1.0329350e+00   1.3665127e+00   1.3515078e+00   4.4029070e-01   3.1649077e-05   7.1496897e-01   9.0844685e-01   1.7226807e-04   1.0797420e+00   7.1045888e-01   6.6242709e-01   9.5416390e-01   1.0944928e+00   6.4740889e-01   5.4272196e-01   6.3003551e-01   9.0984728e-01   3.6333002e-01   5.3278243e-01   4.7861144e-01   5.1922412e-01   5.2937186e-01   5.3131183e-01   4.7057954e-01   4.6925343e-01   4.9978449e-01   5.1379837e-01   1.0080000e+02
   1.1993942e-04   4.5966858e+01   6.3747027e-05   1.8634781e+01   5.8409130e+00   2.8355581e+01   1.8535334e+00   3.8182320e-04   6.6484804e+00   4.9998130e-03   8.7161998e-09   1.4415308e+00   1.5503787e-06   1.0185801e+00   1.3610928e+00   1.4254962e+00   5.3049794e-01   4.6602917e-05   6.6290655e-01   9.4712674e-01   3.6200189e-04   1.0995024e+00   7.4653627e-01   7.2247843e-01   9.5082603e-01   1.1205894e+00   6.6035211e-01   5.4611706e-01   6.3908743e-01   9.7106055e-01   3.7500876e-01   5.5089260e-01   5.0074472e-01   5.4303989e-01   5.5042579e-01   5.5159011e-01   4.8721771e-01   4.9530865e-01   5.1854490e-01   5.3691542e-01   1.0440000e+02
   1.2001626e-04   4.5927517e+01   8.0672594e-05   1.8428949e+01   3.8901410e+00   3.4559179e+01   2.0530347e+00   4.7601133e-04   5.9209643e+00   7.4218074e-03   6.4752284e-09   1.4661821e+00   3.1834066e-06   1.0005591e+00   1.3622555e+00   1.4992678e+00   6.1076472e-01   7.0370482e-05   6.0943815e-01   9.7342093e-01   4.8593096e-04   1.1210072e+00   7.7320130e-01   7.9068326e-01   9.5428324e-01   1.1491106e+00   6.7333029e-01   5.5070770e-01   6.4909596e-01   1.0206441e+00   3.8633422e-01   5.6602512e-01   5.2043333e-01   5.6201584e-01   5.7341767e-01   5.6811485e-01   5.0237322e-01   5.1649369e-01   5.3506970e-01   5.5709241e-01   1.0800000e+02
   1.2323112e-04   4.5109442e+01   1.0461742e-04   1.8160012e+01   2.5269403e+00   4.0965231e+01   2.2810538e+00   6.0589491e-04   5.2666009e+00   1.1114304e-02   6.3334563e-09   1.4938692e+00   6.4177736e-06   9.7874501e-01   1.3605522e+00   1.5648948e+00   6.7518428e-01   1.0809633e-04   5.5570976e-01   9.8921604e-01   3.1959033e-04   1.1406009e+00   7.9466343e-01   8.3844084e-01   9.6499228e-01   1.1780731e+00   6.8561049e-01   5.5651490e-01   6.5940321e-01   1.0517143e+00   4.0144701e-01   5.8358465e-01   5.4376172e-01   5.8397707e-01   6.0017251e-01   5.8659939e-01   5.2097815e-01   5.4117796e-01   5.5531273e-01   5.8116098e-01   1.1160000e+02
   1.2982476e-04   4.3557115e+01   1.3888277e-04   1.7831839e+01   1.6036483e+00   4.7195769e+01   2.5411928e+00   7.8666323e-04   4.6809826e+00   1.6764068e-02   8.5010340e-09   1.5292224e+00   1.2725309e-05   9.4810888e-01   1.3484539e+00   1.6321719e+00   7.3118650e-01   1.6835499e-04   5.0688561e-01   9.9664635e-01   2.1424343e-04   1.1568165e+00   8.1038699e-01   8.6308619e-01   9.8212471e-01   1.2014255e+00   6.9506633e-01   5.6577314e-01   6.6998531e-01   1.0680847e+00   4.2547348e-01   6.0880744e-01   5.7591319e-01   6.1271045e-01   6.3396767e-01   6.1205601e-01   5.4812769e-01   5.7856172e-01   5.8509628e-01   6.1178197e-01   1.1520000e+02
   1.4030145e-04   4.1353086e+01   1.8852699e-04   1.7449054e+01   9.9606382e-01   5.2818215e+01   2.8373795e+00   1.0407452e-03   4.1592433e+00   2.5427090e-02   1.4421752e-08   1.5639510e+00   2.5394656e-05   9.0367013e-01   1.3202524e+00   1.6891572e+00   7.7224891e-01   2.6967149e-04   4.5678651e-01   9.9658403e-01   1.5563167e-04   1.1666092e+00   8.2340378e-01   8.7309872e-01   1.0036086e+00   1.2116000e+00   7.0309344e-01   5.7702706e-01   6.7847352e-01   1.0742094e+00   4.5974256e-01   6.4488938e-01   6.1402445e-01   6.4845180e-01   6.6938898e-01   6.4750051e-01   5.8453104e-01   6.2447838e-01   6.2356057e-01   6.4320599e-01   1.1880000e+02
   1.5548958e-04   3.8610277e+01   2.6136999e-04   1.7016904e+01   6.0665994e-01   5.7393732e+01   3.1738473e+00   1.4014716e-03   3.6962799e+00   3.8718634e-02   2.7315340e-08   1.5849493e+00   5.1137567e-05   8.6374509e-01   1.2710799e+00   1.7191778e+00   7.9987602e-01   4.4068046e-04   4.0764126e-01   9.8081670e-01   1.3668722e-04   1.1672553e+00   8.2744965e-01   8.7361337e-01   1.0157354e+00   1.2103464e+00   7.0776714e-01   5.8485917e-01   6.7929024e-01   1.0721509e+00   5.0167556e-01   6.8672397e-01   6.4858201e-01   6.8486421e-01   6.9797658e-01   6.8788475e-01   6.2559494e-01   6.6175376e-01   6.6331558e-01   6.7230589e-01   1.2240000e+02
   1.7664394e-04   3.5461877e+01   3.6960255e-04   1.6541127e+01   3.6302242e-01   6.0534493e+01   3.5550960e+00   1.9186618e-03   3.2869331e+00   5.9092012e-02   5.3566766e-08   1.5970716e+00   1.0283948e-04   8.2122542e-01   1.1932813e+00   1.7396608e+00   8.2472676e-01   7.2692574e-04   3.6359381e-01   9.5773900e-01   1.5655429e-04   1.1549238e+00   8.2122596e-01   8.5833363e-01   1.0102595e+00   1.2018974e+00   7.0612841e-01   5.8805952e-01   6.7132327e-01   1.0627329e+00   5.4576828e-01   7.2430032e-01   6.7601944e-01   7.1288222e-01   7.1855698e-01   7.2576919e-01   6.6530820e-01   6.8747912e-01   6.9582097e-01   7.0230124e-01   1.2600000e+02
   2.0560603e-04   3.2050153e+01   5.3237466e-04   1.6027810e+01   2.1386104e-01   6.1959476e+01   3.9858313e+00   2.6671561e-03   2.9261295e+00   9.0239832e-02   1.0615726e-07   1.5943693e+00   2.0106631e-04   7.7944437e-01   1.0727241e+00   1.7440510e+00   8.4419944e-01   1.1986871e-03   3.1769744e-01   9.2600267e-01   2.1684400e-04   1.1324461e+00   8.1022897e-01   8.3564792e-01   9.8888419e-01   1.1857907e+00   6.9991089e-01   5.8981524e-01   6.5720552e-01   1.0482314e+00   5.8781534e-01   7.5304969e-01   6.9761627e-01   7.3137022e-01   7.3381451e-01   7.5601168e-01   6.9882965e-01   7.0583880e-01   7.1873736e-01   7.3090920e-01   1.2960000e+02
   2.4504872e-04   2.8515531e+01   7.7996931e-04   1.5483238e+01   1.2429308e-01   6.1537388e+01   4.4708775e+00   3.7598435e-03   2.6089886e+00   1.3765846e-01   2.0888559e-07   1.5769901e+00   3.8807647e-04   7.4333137e-01   9.1646515e-01   1.7412494e+00   8.5816923e-01   1.9803391e-03   2.7458275e-01   8.9413884e-01   3.2234377e-04   1.1027041e+00   7.9596938e-01   8.0528137e-01   9.5600120e-01   1.1606059e+00   6.9010773e-01   5.9030004e-01   6.3729704e-01   1.0299113e+00   6.2462164e-01   7.7394715e-01   7.1551306e-01   7.4304420e-01   7.4590105e-01   7.7930538e-01   7.2546986e-01   7.1971613e-01   7.3440518e-01   7.5413003e-01   1.3320000e+02
   2.9884617e-04   2.4987112e+01   1.1605418e-03   1.4913761e+01   7.1418276e-02   5.9307361e+01   5.0150590e+00   5.3675232e-03   2.3308986e+00   2.0942031e-01   4.0858205e-07   1.5470676e+00   7.1492682e-04   7.0154881e-01   7.1901931e-01   1.7267590e+00   8.6173564e-01   3.1624298e-03   2.2564556e-01   8.6516758e-01   4.8617609e-04   1.0739836e+00   7.8321141e-01   7.7430644e-01   9.1479161e-01   1.1337192e+00   6.8081106e-01   5.8603792e-01   6.1094486e-01   1.0104459e+00   6.5560925e-01   7.9036918e-01   7.3048829e-01   7.5071685e-01   7.5573035e-01   7.9670876e-01   7.4682643e-01   7.3032545e-01   7.4437441e-01   7.7128347e-01   1.3680000e+02
   3.7263312e-04   2.1575473e+01   1.7510000e-03   1.4325659e+01   4.0660118e-02   5.5472741e+01   5.6230495e+00   7.7490909e-03   2.0875665e+00   3.1719541e-01   7.9742747e-07   1.5096254e+00   1.3150999e-03   6.6935947e-01   5.1966777e-01   1.6998440e+00   8.6320920e-01   5.1578187e-03   1.8612188e-01   8.4331557e-01   7.3854052e-04   1.0453558e+00   7.7264508e-01   7.4326171e-01   8.7226648e-01   1.1047299e+00   6.7216968e-01   5.7827581e-01   5.8242198e-01   9.8900160e-01   6.8128584e-01   8.0285252e-01   7.4275380e-01   7.5519786e-01   7.6338130e-01   8.0994256e-01   7.6317942e-01   7.3820431e-01   7.5029903e-01   7.8355823e-01   1.4040000e+02
   4.7465218e-04   1.8368168e+01   2.6745367e-03   1.3725020e+01   2.2987421e-02   5.0369390e+01   6.2991826e+00   1.1297201e-02   1.8750463e+00   4.7754638e-01   1.5549516e-06   1.4643694e+00   2.3704248e-03   6.3637215e-01   3.3813174e-01   1.6661505e+00   8.6566798e-01   8.4674512e-03   1.5669357e-01   8.2844264e-01   1.1262863e-03   1.0160450e+00   7.6440889e-01   7.1560712e-01   8.3129610e-01   1.0760136e+00   6.6510662e-01   5.6643796e-01   5.5325610e-01   9.6435952e-01   7.0224337e-01   8.1167799e-01   7.5223289e-01   7.5779854e-01   7.6886110e-01   8.1955248e-01   7.7527860e-01   7.4367759e-01   7.5353679e-01   7.9227256e-01   1.4400000e+02
   6.1704245e-04   1.5427958e+01   4.1287831e-03   1.3117641e+01   1.2934560e-02   4.4415568e+01   7.0472280e+00   1.6606883e-02   1.6897498e+00   7.1348286e-01   3.0351317e-06   1.4154409e+00   4.2162086e-03   6.0560506e-01   2.0046173e-01   1.6169379e+00   8.6631958e-01   1.3929651e-02   1.3296422e-01   8.1716364e-01   1.7468961e-03   9.8692479e-01   7.5908119e-01   6.9292852e-01   7.9685029e-01   1.0505168e+00   6.5795943e-01   5.4848331e-01   5.2340188e-01   9.3777840e-01   7.1943970e-01   8.1843078e-01   7.5994363e-01   7.6000763e-01   7.7301702e-01   8.2611071e-01   7.8432925e-01   7.4736827e-01   7.5527258e-01   7.9882147e-01   1.4760000e+02
   8.1780632e-04   1.2793434e+01   6.4307619e-03   1.2508939e+01   7.2600314e-03   3.8054043e+01   7.8701307e+00   2.4577757e-02   1.5284453e+00   1.0561916e+00   5.8877615e-06   1.3633352e+00   7.4151331e-03   5.7228062e-01   1.1065460e-01   1.5660173e+00   8.6262698e-01   2.3153183e-02   1.1081035e-01   8.0876388e-01   2.7654048e-03   9.5946754e-01   7.5598463e-01   6.7385606e-01   7.7038651e-01   1.0255709e+00   6.4926597e-01   5.2310238e-01   4.9681377e-01   9.1174406e-01   7.3325851e-01   8.2316771e-01   7.6527951e-01   7.6116489e-01   7.7522370e-01   8.3026332e-01   7.9098382e-01   7.4984568e-01   7.5621840e-01   8.0336385e-01   1.5120000e+02
   1.1038217e-03   1.0481486e+01   1.0088119e-02   1.1903881e+01   4.0741836e-03   3.1697748e+01   8.7697209e+00   3.6564636e-02   1.3882461e+00   1.5467521e+00   1.1385097e-05   1.3037328e+00   1.2780165e-02   5.3550942e-01   5.7679860e-02   1.5105004e+00   8.5590730e-01   3.7934224e-02   9.4468266e-02   8.0019047e-01   4.4334325e-03   9.3174585e-01   7.5336094e-01   6.5468276e-01   7.5141485e-01   9.9937125e-01   6.4044025e-01   4.9148111e-01   4.7465555e-01   8.8887771e-01   7.4438835e-01   8.2575554e-01   7.6842918e-01   7.6172585e-01   7.7570136e-01   8.3272410e-01   7.9582612e-01   7.5082924e-01   7.5585412e-01   8.0654037e-01   1.5480000e+02
   1.5154669e-03   8.4909683e+00   1.5910857e-02   1.1306940e+01   2.2911215e-03   2.5688057e+01   9.7464017e+00   5.4596441e-02   1.2665926e+00   2.2375034e+00   2.2018974e-05   1.2448387e+00   2.2112691e-02   4.9918591e-01   2.9575226e-02   1.4472226e+00   8.4497055e-01   6.2274524e-02   8.1227804e-02   7.9051504e-01   7.2687996e-03   9.0365118e-01   7.4831477e-01   6.3736104e-01   7.4056246e-01   9.7234753e-01   6.3124561e-01   4.5908507e-01   4.5805799e-01   8.7291246e-01   7.5266714e-01   8.2585036e-01   7.6989547e-01   7.6124656e-01   7.7466554e-01   8.3307471e-01   7.9918422e-01   7.5179065e-01   7.5447935e-01   8.0844771e-01   1.5840000e+02
   2.1137311e-03   6.8069288e+00   2.5184403e-02   1.0722057e+01   1.2940400e-03   2.0270744e+01   1.0798826e+01   8.1689149e-02   1.1612309e+00   3.1925587e+00   4.2453347e-05   1.1843429e+00   3.7470967e-02   4.6682356e-01   1.4950269e-02   1.3753980e+00   8.3205572e-01   9.9696581e-02   6.8219773e-02   7.7807815e-01   1.2174161e-02   8.7428005e-01   7.3498325e-01   6.2378939e-01   7.3259195e-01   9.4452951e-01   6.2023331e-01   4.2885472e-01   4.4580286e-01   8.6397567e-01   7.5843596e-01   8.2460335e-01   7.7084675e-01   7.6073384e-01   7.7279018e-01   8.3172611e-01   8.0048922e-01   7.5274376e-01   7.5275383e-01   8.0965351e-01   1.6200000e+02
   2.9911524e-03   5.4048508e+00   3.9933499e-02   1.0152635e+01   7.3573000e-04   1.5590126e+01   1.1923583e+01   1.2228431e-01   1.0701883e+00   4.4868032e+00   8.1915276e-05   1.1293865e+00   6.1961614e-02   4.3348368e-01   7.4752305e-03   1.2998641e+00   8.1669805e-01   1.5371438e-01   5.7220053e-02   7.6335914e-01   2.0650507e-02   8.4361048e-01   7.1446407e-01   6.1211192e-01   7.2505339e-01   9.1330676e-01   6.0845556e-01   4.0683287e-01   4.3624211e-01   8.6179731e-01   7.6254667e-01   8.2228397e-01   7.7172280e-01   7.6003964e-01   7.7009525e-01   8.2908252e-01   8.0078658e-01   7.5384859e-01   7.5100152e-01   8.0996423e-01   1.6560000e+02
   4.2886218e-03   4.2545148e+00   6.3317031e-02   9.6015317e+00   4.2201532e-04   1.1698254e+01   1.3114906e+01   1.8284872e-01   9.9174901e-01   6.2026145e+00   1.5857733e-04   1.0754792e+00   1.0309701e-01   4.0179371e-01   3.7617920e-03   1.2199363e+00   7.9877329e-01   2.3019618e-01   5.0810131e-02   7.4813820e-01   3.5546853e-02   8.1438046e-01   6.9130593e-01   6.0046804e-01   7.1468926e-01   8.8270103e-01   5.9982464e-01   3.9264602e-01   4.2691831e-01   8.6429658e-01   7.6538646e-01   8.1843779e-01   7.7277636e-01   7.5862588e-01   7.6663974e-01   8.2544689e-01   8.0023946e-01   7.5530772e-01   7.4928596e-01   8.0907217e-01   1.6920000e+02
   6.2211378e-03   3.3232298e+00   1.0020541e-01   9.0710812e+00   2.4475390e-04   8.5738571e+00   1.4364433e+01   2.7267068e-01   9.2442936e-01   8.4235891e+00   3.0998039e-04   1.0200809e+00   1.6735206e-01   3.6923302e-01   1.8996206e-03   1.1400733e+00   7.7819012e-01   3.2646714e-01   4.6933496e-02   7.3434299e-01   6.1418259e-02   7.8749754e-01   6.6872771e-01   5.8628795e-01   6.9741472e-01   8.5319538e-01   5.9327722e-01   3.8491335e-01   4.1591590e-01   8.6752094e-01   7.6708803e-01   8.1314149e-01   7.7343443e-01   7.5670591e-01   7.6197037e-01   8.2005121e-01   7.9750539e-01   7.5633629e-01   7.4731957e-01   8.0654363e-01   1.7280000e+02
   9.1171096e-03   2.5783279e+00   1.5800194e-01   8.5631150e+00   1.4383229e-04   6.1453657e+00   1.5661045e+01   4.0487909e-01   8.6695501e-01   1.1224825e+01   6.0823753e-04   9.5995589e-01   2.6223925e-01   3.4393684e-01   9.6933712e-04   1.0610964e+00   7.6142701e-01   4.4058524e-01   4.5483029e-02   7.2170777e-01   1.0556972e-01   7.6523619e-01   6.5313873e-01   5.6765841e-01   6.7589186e-01   8.2637478e-01   5.9198839e-01   3.8400397e-01   4.0516519e-01   8.6976046e-01   7.6770857e-01   8.0674549e-01   7.7347176e-01   7.5343012e-01   7.5606842e-01   8.1339556e-01   7.9381746e-01   7.5693319e-01   7.4449934e-01   8.0268593e-01   1.7640000e+02
   1.3477978e-02   1.9889247e+00   2.4777290e-01   8.0789970e+00   8.5826173e-05   4.3132667e+00   1.6990800e+01   5.9768875e-01   8.1823922e-01   1.4659865e+01   1.2033836e-03   8.9391404e-01   3.9267943e-01   3.2026031e-01   5.0630761e-04   9.8813289e-01   7.4343431e-01   5.6473831e-01   4.4524220e-02   7.1578931e-01   1.7558408e-01   7.4548201e-01   6.4534894e-01   5.4061988e-01   6.5209581e-01   8.0128387e-01   5.9356244e-01   3.8769438e-01   3.9403093e-01   8.6866898e-01   7.6670182e-01   7.9882548e-01   7.7238986e-01   7.4889006e-01   7.4850770e-01   8.0523270e-01   7.8933977e-01   7.5623098e-01   7.4090294e-01   7.9747529e-01   1.8000000e+02

